Sub-100uW Multispectral Riemannian Classification for EEG-based Brain--Machine Interfaces

Motor imagery brain--machine interfaces enable us to control machines by merely thinking of performing a motor action. Practical use cases require a wearable solution where the classification of the brain signals is done locally near the sensor using machine learning models embedded on energy-efficient microcontroller units, for assured privacy, user comfort, and long-term usage. In this work, we provide practical insights on the accuracy-cost trade-off for embedded BMI solutions. Our multispectral Riemannian classifier reaches 75.1% accuracy on a 4-class MI task. The accuracy is further improved by tuning different types of classifiers to each subject, achieving 76.4%. We further scale down the model by quantizing it to mixed-precision representations with a minimal accuracy loss of 1% and 1.4%, respectively, which is still up to 4.1% more accurate than the state-of-the-art embedded convolutional neural network. We implement the model on a low-power MCU within an energy budget of merely 198uJ and taking only 16.9ms per classification. Classifying samples continuously, overlapping the 3.5s samples by 50% to avoid missing user inputs allows for operation at just 85uW. Compared to related works in embedded MI-BMIs, our solution sets the new state-of-the-art in terms of accuracy-energy trade-off for near-sensor classification.

==> measurements/iir_sweep_0.048-0.064_N12.csv <==
f,float,quant
0.010265982254684336,-35.32787234082588,-27.0
0.01032496877255446,-35.278499350974656,-27.09269960975831
0.0103842942165209,-35.229443275454585,-27.09269960975831
0.010443960533993048,-35.18001873376995,-27.09269960975831
0.010503969683569762,-35.12979373509151,-27.0
0.010564323635103665,-35.08697269024029,-27.09269960975831
0.010625024369765802,-35.057100080010585,-27.09269960975831
0.01068607388011068,-35.040521859441895,-27.09269960975831
0.01074747417014167,-35.03767452056402,-27.09269960975831
0.010809227255376787,-35.049095356261745,-27.09269960975831
0.010871335162914868,-35.07543592275251,-27.09269960975831
0.01093379993150209,-35.117479512555654,-27.09269960975831
0.01099662361159891,-35.176163769661,-27.09269960975831
0.011059808265447365,-35.25261003147034,-27.0
0.011123355967138768,-35.34816164116595,-24.082399653118497
0.011187268802681805,-35.46443445352689,-27.09269960975831
0.011251548870070988,-35.603384245212226,-27.09269960975831
0.011316198279355537,-35.7673980591732,-27.09269960975831
0.011381219152708642,-35.95942022752341,-27.09269960975831
0.011446613624497129,-36.183129945562754,-27.09269960975831
0.011512383841351509,-36.44319774863729,-27.09269960975831
0.011578531962236457,-36.745666875420554,-24.082399653118497
0.011645060158521679,-36.64308916623141,-24.082399653118497
0.011711970614053184,-36.206451672530235,-27.09269960975831
0.01177926552522498,-35.817420314183494,-24.082399653118497
0.011846947101051159,-35.46952844761308,-27.09269960975831
0.011915017563238416,-35.157903622654146,-24.082399653118497
0.011983479146258991,-34.878819464898214,-24.082399653118497
0.01205233409742399,-34.629399690547636,-24.082399653118497
0.012121584676957186,-34.40741710911429,-24.082399653118497
0.012191233158069187,-34.21115424990916,-24.082399653118497
0.012261281827032079,-34.039305407258745,-24.082399653118497
0.01233173298325445,-33.890907511995,-27.09269960975831
0.012402588939356888,-33.765291824231895,-27.09269960975831
0.012473852021247893,-33.66205132464236,-27.09269960975831
0.01254552456820022,-33.581020579353606,-24.082399653118497
0.012617608932927672,-33.52210448655059,-24.082399653118497
0.012690107481662329,-33.47165321402178,-24.082399653118497
0.012763022594232223,-33.42108747845441,-24.082399653118497
0.012836356664139459,-33.37079026603932,-24.082399653118497
0.012910112098638779,-33.32063370635042,-27.09269960975831
0.012984291318816584,-33.27062000086312,-27.09269960975831
0.013058896759670409,-33.220507584284114,-24.082399653118497
0.013133930870188855,-33.17006475230562,-24.082399653118497
0.013209396113431977,-33.11946365844354,-24.082399653118497
0.013285294966612146,-33.06870989790126,-27.09269960975831
0.013361629921175344,-33.018219208990764,-27.09269960975831
0.01343840348288297,-32.968142325511224,-24.082399653118497
0.013515618171894077,-32.91818371407261,-24.082399653118497
0.013593276522848112,-32.86820722778956,-27.09269960975831
0.013671381084948114,-32.8179933625966,-27.09269960975831
0.013749934422044386,-32.767157121803606,-24.082399653118497
0.01382893911271866,-32.716160023428955,-24.082399653118497
0.013908397750368751,-32.66531770269975,-27.09269960975831
0.013988312943293672,-32.61490821349352,-24.082399653118497
0.014068687314779263,-32.572915729977666,-24.082399653118497
0.014149523503184297,-32.55363156921764,-27.09269960975831
0.014230824162027094,-32.55802304735014,-24.082399653118497
0.014312591960072622,-32.587107330391085,-24.082399653118497
0.014394829581420097,-32.6422308364445,-24.082399653118497
0.01447753972559109,-32.725132485597726,-24.082399653118497
0.014560725107618156,-32.83803326094728,-24.082399653118497
0.01464438845813394,-32.983763208355775,-24.082399653118497
0.014728532523460819,-33.16594361313321,-24.082399653118497
0.014813160065701056,-33.38925339211854,-27.09269960975831
0.014898273862827459,-33.65982890680148,-27.09269960975831
0.014983876708774584,-33.4686177678062,-27.09269960975831
0.015069971413530437,-33.083162224470655,-27.09269960975831
0.015156560803228712,-32.75006410231346,-24.082399653118497
0.01524364772024158,-32.463515914977265,-27.09269960975831
0.015331235023272969,-32.21929869630272,-24.082399653118497
0.01541932558745242,-32.014372637101275,-24.082399653118497
0.01550792230442945,-31.846613694574874,-27.09269960975831
0.015597028082468496,-31.714644382970008,-27.09269960975831
0.01568664584654436,-31.617729316469987,-27.09269960975831
0.015776778538438244,-31.555203826590223,-24.082399653118497
0.015867429116834274,-31.504810323245145,-24.082399653118497
0.01595860055741669,-31.454326854781065,-24.082399653118497
0.01605029585296746,-31.40367555269873,-24.082399653118497
0.016142518013464554,-31.353030834833994,-24.082399653118497
0.01623527006618075,-31.302121677993625,-24.082399653118497
0.016328555055782994,-31.25143186401808,-24.082399653118497
0.016422376044432353,-31.200770851788917,-27.09269960975831
0.01651673611188452,-31.15043089321432,-27.0
0.016611638355590937,-31.09987074987316,-27.09269960975831
0.016707085890800437,-31.049380808055055,-27.09269960975831
0.016803081850661532,-30.998442063513924,-27.0
0.016899629386325245,-30.94744799870459,-27.0
0.01699673166704856,-30.89660227440301,-27.09269960975831
0.01709439188029845,-30.845757295323857,-27.09269960975831
0.0171926132318565,-30.795212267503405,-27.09269960975831
0.017291398945924175,-30.744856105100837,-27.09269960975831
0.0173907522652286,-30.694456339204557,-27.09269960975831
0.017490676451129047,-30.64370752348722,-24.082399653118497
0.01759117478372399,-30.607513571501283,-27.09269960975831
0.017692250561958767,-30.607332426745057,-27.09269960975831
0.01779390710373386,-30.644647837591993,-27.09269960975831
0.017896147746013828,-30.72167226193902,-24.082399653118497
0.017998975844936847,-30.84150514490318,-24.082399653118497
0.01810239477592485,-31.008379582900176,-24.082399653118497
0.01820640793379437,-31.228044682773522,-24.082399653118497
0.018311018732867924,-31.071423409389975,-24.082399653118497
0.018416230607086158,-30.742279444942284,-24.082399653118497
0.018522047010120512,-30.47395500074181,-22.321487062561683
0.01862847141548661,-30.26146731372886,-24.082399653118497
0.018735507316658302,-30.101631967626524,-22.321487062561683
0.01884315822718229,-29.992704860049635,-24.082399653118497
0.01895142768079352,-29.93106158278852,-24.082399653118497
0.01906031923153114,-29.88007932550369,-24.082399653118497
0.019169836453855192,-29.829038417554308,-22.321487062561683
0.019279982942763903,-29.777970883961068,-24.082399653118497
0.019390762313911764,-29.72725545496636,-24.082399653118497
0.019502178203728147,-29.676177816152997,-24.082399653118497
0.019614234269536717,-29.62533276931879,-24.082399653118497
0.019726934189675475,-29.574101119604407,-24.082399653118497
0.01984028166361749,-29.52302870038212,-24.082399653118497
0.01995428041209236,-29.471647342515055,-24.082399653118497
0.020068934177208342,-29.42064782460255,-24.082399653118497
0.020184246722575155,-29.369613869942075,-27.09269960975831
0.02030022183342759,-29.31863418252837,-22.321487062561683
0.02041686331674971,-29.26777186154692,-24.082399653118497
0.02053417500139984,-29.216577450776576,-24.082399653118497
0.02065216073823624,-29.16511369869708,-24.082399653118497
0.02077082440024352,-29.11367251944668,-24.082399653118497
0.020890169882659786,-29.06236956875178,-27.09269960975831
0.02101020110310449,-29.01129025185837,-24.082399653118497
0.021130922001707023,-28.990082062324,-24.082399653118497
0.02125233654123607,-29.02128282976671,-24.082399653118497
0.021374448707229682,-29.107858091399944,-24.082399653118497
0.02149726250812611,-29.25442879629707,-24.082399653118497
0.021620781975395367,-29.197137186063983,-24.082399653118497
0.02174501116367161,-28.929672003248395,-24.082399653118497
0.02186995415088617,-28.735688846637753,-27.09269960975831
0.02199561503840148,-28.611632429106777,-22.321487062561683
0.022121997951145653,-28.54984168998019,-24.082399653118497
0.022249107037747927,-28.498307781287128,-27.09269960975831
0.02237694647067482,-28.446921759467063,-24.082399653118497
0.02250552044636711,-28.395683451553055,-27.09269960975831
0.02263483318537757,-28.343907421081664,-24.082399653118497
0.022764888932509542,-28.292509690862524,-27.09269960975831
0.022895691956956243,-28.24080798586015,-27.09269960975831
0.023027246552440917,-28.189516859435003,-27.09269960975831
0.02315955703735779,-28.13790475780666,-27.09269960975831
0.02329262775491381,-28.086707594517165,-27.09269960975831
0.02342646307327124,-28.034884643300767,-27.09269960975831
0.023561067385691005,-27.98323288365141,-27.09269960975831
0.023696445110676947,-27.931593042507682,-24.082399653118497
0.023832600692120853,-27.87964403708829,-27.09269960975831
0.02396953859944831,-27.827999684259535,-27.09269960975831
0.024107263327765447,-27.776605779488936,-24.082399653118497
0.02424577939800648,-27.725137881998695,-27.09269960975831
0.02438509135708209,-27.67335209726028,-27.09269960975831
0.02452520377802873,-27.62260955889459,-24.082399653118497
0.02466612126015871,-27.61820121852738,-24.082399653118497
0.024807848429211143,-27.685906457610155,-24.082399653118497
0.024950389937503863,-27.62279338886291,-24.082399653118497
0.02509375046408607,-27.447672968094217,-24.082399653118497
0.025237934714891958,-27.362194553164343,-24.082399653118497
0.0253829474228952,-27.310455780995625,-22.321487062561683
0.02552879334826428,-27.258198673046202,-24.082399653118497
0.025675477278518783,-27.206317240632988,-24.082399653118497
0.02582300402868654,-27.154427708988166,-22.321487062561683
0.02597137844146164,-27.10236128674376,-22.321487062561683
0.02612060538736348,-27.050601885168994,-22.321487062561683
0.026270689764896576,-26.998278608256513,-24.082399653118497
0.026421636500711405,-26.946315917007727,-24.082399653118497
0.026573450549766082,-26.893944423589154,-22.321487062561683
0.02672613689548905,-26.841780700132052,-22.321487062561683
0.026879700549942653,-26.789873889253517,-22.321487062561683
0.02703414655398764,-26.73751531254334,-22.321487062561683
0.027189479977448677,-26.685457948610008,-24.082399653118497
0.02734570591928072,-26.633507974423125,-22.321487062561683
0.027502829507736443,-26.580834436846956,-24.082399653118497
0.02766085590053454,-26.52828277774094,-24.082399653118497
0.02781979028502905,-26.475874005976987,-24.082399653118497
0.027979637878379617,-26.423626448877393,-22.321487062561683
0.028140403927722785,-26.405416916612673,-24.082399653118497
0.028302093710344187,-26.32906961973289,-24.082399653118497
0.02846471253385183,-26.26642038115166,-22.321487062561683
0.028628265736350286,-26.213835868636405,-24.082399653118497
0.028792758686615936,-26.16162664095919,-24.082399653118497
0.028958196784273207,-26.108805569898728,-24.082399653118497
0.029124585459971788,-26.056171348798607,-27.09269960975831
0.029291930175564945,-26.003579957255955,-27.09269960975831
0.029460236424288782,-25.950753238188327,-24.082399653118497
0.02962950973094255,-25.898218286632687,-24.082399653118497
0.029799755652070044,-25.84547232454538,-24.082399653118497
0.02997097977614196,-25.792707853978804,-24.082399653118497
0.030143187723739362,-25.740179468794896,-24.082399653118497
0.03031638514773817,-25.68691515537001,-24.082399653118497
0.030490577733494745,-25.63406875078076,-24.082399653118497
0.030665771199032493,-25.58135260354439,-22.321487062561683
0.03084197129522957,-25.528084293607378,-24.082399653118497
0.03101918380600765,-25.475122471600397,-24.082399653118497
0.031197414548521832,-25.42233636621299,-21.072099696478684
0.031376669373351505,-25.369588234223528,-22.321487062561683
0.0315569541646925,-25.31591622297979,-22.321487062561683
0.03173827484055018,-25.262891072112083,-22.321487062561683
0.03192063735293371,-25.209814644214816,-24.082399653118497
0.03210404768805147,-25.156258960449684,-21.072099696478684
0.0322885118665075,-25.10339901244867,-21.072099696478684
0.032474035943499194,-25.049785108628804,-22.321487062561683
0.03266062600901603,-24.99665276769555,-21.072099696478684
0.03284828818803949,-24.943047348630753,-22.321487062561683
0.03303702864074412,-24.88980359026796,-21.072099696478684
0.03322685356269972,-24.835941578332815,-22.321487062561683
0.03341776918507475,-24.78289076292687,-21.072099696478684
0.033609781774840884,-24.728903274651763,-21.072099696478684
0.033802897634978665,-24.675343443424474,-21.072099696478684
0.033997123104684474,-24.62223020299748,-21.072099696478684
0.0341924645595786,-24.56809537236151,-21.072099696478684
0.03438892841191448,-24.514116388591063,-20.102999566398122
0.03458652111078928,-24.46033746743232,-21.072099696478684
0.03478524914235547,-24.406409488374535,-20.102999566398122
0.03498511903003388,-24.352641019006263,-21.072099696478684
0.035186137334727696,-24.29900948811142,-22.321487062561683
0.03538831065503794,-24.244531185229356,-22.321487062561683
0.03559164562747999,-24.190869022781808,-22.321487062561683
0.035796148926701514,-24.13633635920131,-22.321487062561683
0.03600182726570145,-24.082422565585333,-22.321487062561683
0.036208687396050536,-24.0279531121056,-24.082399653118497
0.03641673610811277,-23.97414813092107,-24.082399653118497
0.03662598023126842,-23.919373479797116,-22.321487062561683
0.036836426634138116,-23.865462388982934,-21.072099696478684
0.03704808222480842,-23.810666511464426,-21.072099696478684
0.03726095395105851,-23.7559614910495,-22.321487062561683
0.03747504880058828,-23.70179676218747,-22.321487062561683
0.03769037380124771,-23.647123207679286,-21.072099696478684
0.037906936021267566,-23.59215320394493,-21.072099696478684
0.03812474256949143,-23.537506627075242,-21.072099696478684
0.038343800595609004,-23.482955190716144,-20.102999566398122
0.03856411729039087,-23.427741584935895,-21.072099696478684
0.038785699885924486,-23.373542877508452,-20.102999566398122
0.03900855565585167,-23.317924335330808,-20.102999566398122
0.0392326919156072,-23.26338116978205,-21.072099696478684
0.03945811602265911,-23.207784141528567,-22.321487062561683
0.03968483537675013,-23.153219261821167,-21.072099696478684
0.03991285742014062,-23.097274494289945,-21.072099696478684
0.04014218963785282,-23.042455159150002,-21.072099696478684
0.04037283955791659,-22.98687256357926,-21.072099696478684
0.040604814751616536,-22.931258214515818,-21.072099696478684
0.040838122833740526,-22.876274869964565,-21.072099696478684
0.04107277146282963,-22.82020793350995,-22.321487062561683
0.04130876834142955,-22.764540520445287,-21.072099696478684
0.04154612121634346,-22.708750114333498,-20.102999566398122
0.04178483787888629,-22.653027041432875,-21.072099696478684
0.04202492616514048,-22.59749779022816,-21.072099696478684
0.04226639395621323,-22.54134201078092,-21.072099696478684
0.042509249178495176,-22.485359610352162,-21.072099696478684
0.04275349980392059,-22.4292476546038,-22.321487062561683
0.042999153850229066,-22.37328044574987,-22.321487062561683
0.04324621938122873,-22.316725036888855,-22.321487062561683
0.04349470450706091,-22.261343058949837,-22.321487062561683
0.04374461738446636,-22.203980240620087,-21.072099696478684
0.04399596621705305,-22.147548911353127,-22.321487062561683
0.0442487592555654,-22.091821301866034,-21.072099696478684
0.044503004798155166,-22.034302097545286,-20.102999566398122
0.04475871119065383,-21.97741707173144,-20.102999566398122
0.045015886826846506,-21.920862184196416,-21.072099696478684
0.04527454014874754,-21.86368288045241,-21.072099696478684
0.045534679646877615,-21.807555315741688,-21.072099696478684
0.04579631386054239,-21.74964232839111,-20.102999566398122
0.0460594513781129,-21.693285569172417,-20.102999566398122
0.04632410083730746,-21.635110699153802,-20.102999566398122
0.04659027092547515,-21.578627317266772,-20.102999566398122
0.04685797037988103,-21.52038551371809,-21.072099696478684
0.047127207987992935,-21.462886535003427,-20.102999566398122
0.04739799258776997,-21.405338074520735,-20.102999566398122
0.047670333067952535,-21.347354317174204,-21.072099696478684
0.047944238368354215,-21.28953805866533,-20.102999566398122
0.04821971748015512,-21.231670629277136,-19.31118710592187
0.04849677944619715,-21.173749212248847,-20.102999566398122
0.04877543336128075,-21.11564083670725,-19.31118710592187
0.04905568837246347,-21.05715523942372,-19.31118710592187
0.049337553679360255,-20.999117510473205,-20.102999566398122
0.04962103853444539,-20.940476237148822,-19.31118710592187
0.04990615224335625,-20.881777364170134,-21.072099696478684
0.05019290416519876,-20.823888461544694,-21.072099696478684
0.0504813037128546,-20.76408675236694,-20.102999566398122
0.05077136035329022,-20.705500700950875,-19.31118710592187
0.05106308360786757,-20.646076302078345,-19.31118710592187
0.051356483052656665,-20.587040343555415,-19.31118710592187
0.05165156831874992,-20.527666032325588,-19.31118710592187
0.051948349092578325,-20.468472244287177,-19.31118710592187
0.05224683511622935,-20.409400852905502,-19.31118710592187
0.05254703618776682,-20.349276680640976,-20.102999566398122
0.05284896216155247,-20.28981050201373,-19.31118710592187
0.053152622948569456,-20.22987493061656,-19.31118710592187
0.053458028516747705,-20.16944257619011,-19.31118710592187
0.0537651888912911,-20.109244785130194,-19.31118710592187
0.05407411415500657,-20.04914836361366,-19.31118710592187
0.05438481444863507,-19.98866286739348,-18.64171920961574
0.054697299971184464,-19.927976206798455,-19.31118710592187
0.055011580980264284,-19.8680573190859,-18.64171920961574
0.055327667792422514,-19.806464946162823,-19.31118710592187
0.055645570783484165,-19.745425352016998,-19.31118710592187
0.055965300388891914,-19.684359721374317,-19.31118710592187
0.056286867104048635,-19.624591896777158,-19.31118710592187
0.056610281484661976,-19.561683743360724,-18.64171920961574
0.05693555414709075,-19.500243472451988,-19.31118710592187
0.05726269576869353,-19.43856501848505,-19.31118710592187
0.057591717088179076,-19.3764621732741,-19.31118710592187
0.0579226289059589,-19.314473311494872,-19.31118710592187
0.05825544208450172,-19.25320861935875,-18.64171920961574
0.05859016754869016,-19.190174027441426,-19.31118710592187
0.0589268162861792,-19.127424435506974,-19.31118710592187
0.05926539934775697,-19.0649486875869,-18.64171920961574
0.05960592784770751,-19.00298054081133,-19.31118710592187
0.059948412964175524,-18.938836068480786,-18.64171920961574
0.06029286593953336,-18.876432968118447,-18.64171920961574
0.0606392980807501,-18.81230789717089,-18.64171920961574
0.0609877207597626,-18.74883217550073,-18.64171920961574
0.06133814541384889,-18.685256541093036,-18.64171920961574
0.06169058354600359,-18.621714597445276,-18.64171920961574
0.06204504672531546,-18.557118797877948,-18.64171920961574
0.06240154658734722,-18.492754416041738,-18.64171920961574
0.06276009483451746,-18.428583567287546,-18.64171920961574
0.06312070323648482,-18.363745087534465,-18.64171920961574
0.06348338363053428,-18.29872080366351,-18.64171920961574
0.06384814792196578,-18.233930173518537,-18.06179973983887
0.06421500808448502,-18.16867262120795,-18.06179973983887
0.06458397616059658,-18.10285162110531,-18.06179973983887
0.06495506426199887,-18.037207558861773,-18.06179973983887
0.06532828456998227,-17.973099774364833,-17.550274515365057
0.06570364933582856,-17.905172742982774,-17.550274515365057
0.06608117088121325,-17.83885251114275,-18.06179973983887
0.06646086159860999,-17.772378655793112,-17.550274515365057
0.06684273395169743,-17.705955804406635,-17.550274515365057
0.06722680047576829,-17.63860566373826,-17.550274515365057
0.06761307377814085,-17.57122035669181,-17.550274515365057
0.06800156653857285,-17.503685481671724,-17.550274515365057
0.06839229150967767,-17.43778577634824,-17.550274515365057
0.06878526151734288,-17.36801241708826,-17.550274515365057
0.0691804894611514,-17.29973815348786,-17.09269960975831
0.0695779883148049,-17.231264794555166,-17.09269960975831
0.06997777112654956,-17.163433301314058,-17.09269960975831
0.07037985101960452,-17.093742685575112,-17.09269960975831
0.07078424119259262,-17.02445371187861,-16.678772758176056
0.07119095491997363,-16.955862590712435,-17.09269960975831
0.07160000555248003,-16.885159050306772,-16.678772758176056
0.07201140651755526,-16.814835518523196,-16.678772758176056
0.07242517131979445,-16.744771102293534,-16.678772758176056
0.07284131354138776,-16.6741276038559,-16.300887149282058
0.07325984684256619,-16.60328428443601,-16.300887149282058
0.07368078496205005,-16.53172852172508,-16.678772758176056
0.07410414171749988,-16.46014474546796,-16.300887149282058
0.07452993100597005,-16.38900470775351,-16.300887149282058
0.07495816680436497,-16.316163819635378,-16.300887149282058
0.07538886316989782,-16.244816305763333,-16.300887149282058
0.0758220342405521,-16.170979162361846,-16.300887149282058
0.07625769423554563,-16.098606765121165,-15.95326608668994
0.07669585745579734,-16.02427802818338,-15.95326608668994
0.07713653828439672,-15.95178964798404,-15.95326608668994
0.07757975118707594,-15.876703112847865,-15.631419252975927
0.07802551071268471,-15.80186687747,-15.631419252975927
0.07847383149366786,-15.727676967994155,-15.95326608668994
0.07892472824654567,-15.651972737297031,-15.631419252975927
0.0793782157723969,-15.576546689288337,-15.331787019201496
0.07983430895734474,-15.500421629627525,-15.631419252975927
0.08029302277304537,-15.424002667881748,-15.331787019201496
0.08075437227717952,-15.34857650806326,-15.331787019201496
0.0812183726139466,-15.270187892438667,-15.331787019201496
0.08168503901456198,-15.192744416273856,-15.331787019201496
0.08215438679775687,-15.114760584779885,-15.051499783199061
0.08262643137028121,-15.03846330779529,-15.051499783199061
0.08310118822740939,-14.957621549959503,-14.788210395975568
0.08357867295344891,-14.879066605582281,-14.788210395975568
0.08405890122225196,-14.798850369634899,-14.788210395975568
0.08454188879772988,-14.71891355052669,-14.788210395975568
0.08502765153437067,-14.638706245059957,-14.788210395975568
0.08551620537775942,-14.55720043866901,-14.539974558725246
0.08600756636510172,-14.476112406072234,-14.539974558725246
0.08650175062575012,-14.393979666420378,-14.305163600230017
0.0869987743817336,-14.311354379195153,-14.539974558725246
0.08749865394828997,-14.229113384688464,-14.082399653118497
0.08800140573440156,-14.145023825325747,-14.082399653118497
0.08850704624333383,-14.061067617897313,-14.082399653118497
0.08901559207317705,-13.976714646192058,-14.082399653118497
0.0895270599173912,-13.892239877821172,-14.082399653118497
0.0900414665653539,-13.80642471028158,-13.668472801536245
0.0905588289029116,-13.719790575163728,-13.870506662419116
0.09107916391293383,-13.633092731146368,-13.668472801536245
0.09160248867587063,-13.545941027983638,-13.668472801536245
0.09212882037031336,-13.457755866176424,-13.668472801536245
0.09265817627355848,-13.370281355178877,-13.475421249582379
0.09319057376217477,-13.280156267723335,-13.290587192642247
0.09372603031257366,-13.1906237134168,-13.290587192642247
0.094264563501583,-13.100316330347848,-13.290587192642247
0.09480619100702392,-13.009957897403034,-13.11329952303793
0.09535093060829124,-12.917282440079642,-12.942966130050129
0.095898800186937,-12.825693836852189,-12.942966130050129
0.09644981772725753,-12.731739912966429,-12.779061968168435
0.09700400131688364,-12.637929467610817,-12.779061968168435
0.09756136914737457,-12.543599522388181,-12.779061968168435
0.098121939514815,-12.448024533420332,-12.468719630768748
0.09868573082041568,-12.353631842684742,-12.621119296336117
0.09925276157111744,-12.255444268977362,-12.321487062561683
0.09982305038019874,-12.158275279783517,-12.321487062561683
0.10039661596788667,-12.059148336718382,-12.17908267141558
0.10097347716197136,-11.95981947627628,-12.041199826559248
0.1015536528984242,-11.861046415494329,-11.777910439335757
0.1021371622220192,-11.75883990635252,-11.777910439335757
0.10272402428695836,-11.657506262690875,-11.777910439335757
0.1033142583575003,-11.55416519027711,-11.529674602085436
0.10390788380859267,-11.450413263038929,-11.529674602085436
0.10450492012650814,-11.346800829177873,-11.294863643590205
0.10510538690948404,-11.240697388549442,-11.294863643590205
0.10570930386836573,-11.133806110888699,-11.294863643590205
0.10631669082725362,-11.02596264612843,-11.072099696478684
0.10692756772415384,-10.917321212661681,-11.072099696478684
0.10754195461163278,-10.807734181701756,-10.860206705779303
0.10815987165747536,-10.699810706359195,-10.860206705779303
0.10878133914534706,-10.584825194780993,-10.658172844896434
0.1094063774754596,-10.472234662313817,-10.658172844896434
0.1100350071652408,-10.358582436722832,-10.465121292942568
0.110667248850008,-10.242684458920959,-10.280287236002435
0.11130312328364532,-10.125438885260378,-10.102999566398118
0.11194265133928516,-10.00843295723654,-10.102999566398118
0.11258585400999314,-9.888301760740198,-9.932666173410317
0.1132327524094574,-9.769218299440329,-9.932666173410317
0.1138833677726815,-9.646680304863501,-9.768762011528622
0.11453772145668167,-9.523275233952834,-9.610819339696304
0.11519583494118775,-9.39826283024109,-9.610819339696304
0.11585772982934825,-9.274576905288486,-9.31118710592187
0.11652342784843965,-9.144140402072873,-9.168782714775768
0.11719295085057944,-9.015281791556761,-9.168782714775768
0.11786632081344353,-8.88426436106145,-9.030899869919436
0.11854355984098765,-8.752201134888196,-8.89726025433962
0.11922469016417304,-8.618403577096437,-8.767610482695945
0.11990973414169598,-8.482161761213337,-8.64171920961574
0.12059871426072195,-8.34942808707109,-8.519374645445623
0.12129165313762365,-8.205412982153941,-8.284563686950394
0.12198857351872355,-8.064460857660189,-8.171753582853503
0.12268949828104035,-7.9216341701752,-8.171753582853503
0.12339445043304008,-7.776612283385193,-7.954561085921141
0.12410345311539145,-7.629801657166229,-7.849906749139491
0.1248165296017252,-7.482174827616426,-7.647872888256622
0.12553370329939836,-7.330290597553163,-7.550274515365059
0.12625499775026242,-7.1770550188179385,-7.361421073761321
0.1269804366314362,-7.022066421739855,-7.18043885283336
0.1277100437560831,-6.865524950017018,-7.0926996097583075
0.12844384307419268,-6.705355023743702,-6.922366216770504
0.12918185867336696,-6.54319020553355,-6.758462054888811
0.12992411477961094,-6.379070987600766,-6.600519383056492
0.1306706357581282,-6.216742059460296,-6.4481197174891225
0.1314214461141202,-6.043654772791234,-6.229101303010825
0.13217657049359113,-5.872719092796716,-6.088994158582679
0.13293603368415668,-5.698622652383346,-5.886960297699808
0.1336998606158578,-5.522529815652164,-5.757310526056132
0.1344680763619791,-5.34492515670112,-5.569816165927744
0.1352407061398718,-5.162902022411739,-5.3900824558087335
0.13601777531178152,-4.983349985854553,-5.217492401393677
0.13679930938568094,-4.794720439097945,-4.944261129281329
0.13758533401610706,-4.605581279800194,-4.839606792499679
0.13837587500500315,-4.415739613510042,-4.637572931616809
0.13917095830256604,-4.22323792760717,-4.444521379662943
0.13997061000809774,-4.028889360123565,-4.259687322722812
0.14077485637086226,-3.8331571712513046,-4.082399653118496
0.14158372379094716,-3.635616745250779,-3.8293410004707935
0.1423972388201303,-3.443903237071844,-3.668472801536245
0.14321542816275135,-3.2390970478403434,-3.5133511397537696
0.14403831867658845,-3.038165276437992,-3.2905871926422474
0.14486593737373965,-2.8384571892328285,-3.0786942019428665
0.1456983114215098,-2.639684536984902,-2.8766603410599965
0.14653546814330232,-2.4430450790828546,-2.6836087891061307
0.147377435019516,-2.247838568409587,-2.4987747321659985
0.14822423968844722,-2.055080599629879,-2.26396377367077
0.14907590994719702,-1.8663767706746623,-2.095828783574269
0.14993247375258378,-1.683000105990764,-1.9339611726415167
0.1507939592220607,-1.505885939309509,-1.7271151840430066
0.15166039463463898,-1.3359431713817662,-1.5781996300295555
0.15253180843181602,-1.173795886960829,-1.3872702109393327
0.15340822921850886,-1.0206469107796512,-1.2493873660829993
0.15428968576399354,-0.8778650438568093,-1.0720996964786835
0.1551762070028493,-0.746645807484375,-0.9437274494269615
0.1560678220359081,-0.6278467235667079,-0.8190410438309813
0.15696456013121035,-0.5294747636515658,-0.7378621416091866
0.15786645072496536,-0.42654172382087363,-0.6188699086121093
0.15877352342251771,-0.33848253355902297,-0.5413152616444864
0.15968580799931906,-0.2669373017030211,-0.4651212929425668
0.1606033344019055,-0.20528721464739633,-0.39024107901706717
0.1615261327488807,-0.15477222722943115,-0.3166300825533761
0.16245423333190442,-0.11447193206419565,-0.28028723600243544
0.16338766661668697,-0.08182115018298661,-0.24424599331418287
0.1643264632439893,-0.05609845034248477,-0.24424599331418287
0.16527065403062866,-0.03940223669976029,-0.20850138973120136
0.16622026997049022,-0.023430999106085867,-0.20850138973120136
0.16717534223554475,-0.014024857163357765,-0.13788284485633295
0.1681359021768715,-0.009104888609317931,-0.13788284485633295
0.16910198132568746,-0.004177372816541564,-0.13788284485633295
0.1700736113943825,-0.0023466546699874033,-0.13788284485633295
0.1710508242775602,-0.0005491113235859061,-0.13788284485633295
0.1720336520530849,-0.0007229116619215312,-0.13788284485633295
0.17302212698313474,-9.123553039318998e-05,-0.13788284485633295
0.17401628151526052,-0.0006808432801596373,-0.13788284485633295
0.17501614828345105,-0.004313736676169906,-0.13788284485633295
0.17602176010920415,-0.0019271214850826843,-0.13788284485633295
0.1770331500026042,-0.0005375782284932204,-0.13788284485633295
0.17805035116340573,-0.0012694089471308894,-0.13788284485633295
0.17907339698212313,-0.0030488063483646356,-0.13788284485633295
0.18010232104112686,-0.006876282642756898,-0.13788284485633295
0.1811371571157456,-0.012225064897948858,-0.13788284485633295
0.1821779391753752,-0.020788589176505144,-0.13788284485633295
0.1832247013845936,-0.033240558322022364,-0.13788284485633295
0.1842774781042824,-0.05101973126714271,-0.17304858208470436
0.1853363038927548,-0.07565432613354925,-0.17304858208470436
0.18640121350688976,-0.10550900835572283,-0.20850138973120136
0.18747224190327336,-0.14405282448855938,-0.20850138973120136
0.18854942423934584,-0.1933106329855691,-0.24424599331418287
0.189632795874556,-0.2505196905695389,-0.28028723600243544
0.19072239237152164,-0.3199204815800855,-0.3532796234174298
0.19181824949719728,-0.40101761321759266,-0.39024107901706717
0.19292040322404785,-0.49425525810396687,-0.4651212929425668
0.19402888973122975,-0.5996965204567553,-0.5413152616444864
0.1951437454057785,-0.7173689965662309,-0.6581728448964331
0.19626500684380294,-0.8471864613423886,-0.7782619196265873
0.1973927108516868,-0.9872914387433489,-0.8602067057793029
0.19852689444729665,-1.138780773953812,-0.986097978859508
0.1996675948611973,-1.2989183719555633,-1.159838939553735
0.20081484953787385,-1.468175020337186,-1.2948636435902061
0.20196869613696056,-1.6445155067639474,-1.4816857732677478
0.20312917253447746,-1.8271547797924284,-1.6272729749769974
0.2042963168240734,-2.015533696063023,-1.829306835859867
0.2054701673182767,-2.2071529093128377,-1.987249507692186
0.20665076254975265,-2.4028238081996127,-2.207192444753865
0.2078381412725683,-2.6003337445829686,-2.3797824991689214
0.2090323424634649,-2.7996877197242753,-2.559516209287931
0.21023340532313708,-3.002198861241219,-2.811351669470419
0.2114413692775197,-3.2004229435370473,-2.942966130050128
0.21265627397908204,-3.400771612312234,-3.148182801496145
0.2138781593081296,-3.6002369770452574,-3.3635795800572414
0.2151070653741128,-3.798672552034553,-3.59021942641668
0.2163430325169442,-3.9968472685055225,-3.748162098248998
0.2175861013083221,-4.191302432979011,-3.99639793549932
0.21883631255306268,-4.384665598511654,-4.1701388961935475
0.22009370729043945,-4.576722757423465,-4.351121117121509
0.22135832679553016,-4.765872266100071,-4.539974558725247
0.22263021258057208,-4.9538013499295,-4.737415140682819
0.22390940639632415,-5.138604124854206,-4.944261129281329
0.2251959502334381,-5.319653965520872,-5.161453626213691
0.2264898863238364,-5.499781918282273,-5.331787019201495
0.2277912571420985,-5.677651501365353,-5.509074688805811
0.2291001054068556,-5.8521293690134275,-5.693908745745943
0.23041647408219226,-6.024698021667708,-5.821651626110231
0.2317404063790573,-6.1950151644516716,-6.020599913279624
0.2330719457566819,-6.362952186360657,-6.158482758135957
0.2344111359240064,-6.528728321943542,-6.3738795366970535
0.2357580208411149,-6.692379224925109,-6.523651096393581
0.23711264472067825,-6.8522187901061,-6.678772758176057
0.2384750520294057,-7.010544816458384,-6.839640957110605
0.2398452874895043,-7.166983644955131,-7.006697892139132
0.24122339608014684,-7.321050003061816,-7.18043885283336
0.24260942303894864,-7.477071818688054,-7.269987279362623
0.2440034138634523,-7.623320601113571,-7.454821336302755
0.2454054143126212,-7.771233698504394,-7.647872888256622
0.2468154704083417,-7.917206635293539,-7.74771509732263
0.24823362843693386,-8.063253519986716,-7.849906749139491
0.24965993495067046,-8.2035558528815,-8.061799739838872
0.25109443676930565,-8.344776277696788,-8.171753582853503
0.2525371809816116,-8.482415820662155,-8.284563686950394
0.2539882149469241,-8.619260619223594,-8.519374645445623
0.2554475862966974,-8.754540451916691,-8.64171920961574
0.2569153429360676,-8.888138811182342,-8.767610482695945
0.2583915330454254,-9.019730122837672,-8.89726025433962
0.2598762050819972,-9.150223465665505,-9.030899869919436
0.2613694077814364,-9.291700175368007,-9.168782714775768
0.2628711901594225,-9.406292478456589,-9.239401259650638
0.2643816015132707,-9.531746400124883,-9.458419674128935
0.2659006914235497,-9.656097880772723,-9.533951053033395
0.2674285097557094,-9.779045502606841,-9.68907271481587
0.26896510666171786,-9.900636793779574,-9.768762011528622
0.2705105325817073,-10.02090749061664,-9.849940913750416
0.2720648382456302,-10.141719086526852,-10.016997848778944
0.27362807467492417,-10.260659234067905,-10.102999566398118
0.27520029318418715,-10.374749131661545,-10.280287236002435
0.2767815453828616,-10.490576839859402,-10.371721030401133
0.2783718831769286,-10.603546480065118,-10.465121292942568
0.2799713587706122,-10.716967752307076,-10.560574472004872
0.2815800246680922,-10.828384319495,-10.658172844896434
0.2831979336752284,-10.939740959661208,-10.860206705779303
0.28482513890129363,-11.048892941910346,-10.860206705779303
0.2864616937607174,-11.161482817488306,-11.072099696478684
0.2881076519748388,-11.26511821911723,-11.182053539493316
0.28976306757367043,-11.37234755667222,-11.182053539493316
0.2914279948976717,-11.477589985227617,-11.41068236908836
0.2931024885995327,-11.583228048494195,-11.529674602085436
0.2947866036459682,-11.688064438689086,-11.529674602085436
0.29648039531952197,-11.788962890359254,-11.652019166255553
0.2981839192203817,-11.891028977764368,-11.652019166255553
0.2998972312682036,-11.992210662388072,-11.907560210979433
0.30162038770394856,-12.092577220319587,-11.907560210979433
0.3033534450917279,-12.192136756945116,-12.041199826559248
0.3050964603206605,-12.290693101836759,-12.17908267141558
0.30684949060673994,-12.388671130863798,-12.24970121629045
0.3086125934947129,-12.48596201112333,-12.394479449976679
0.3103858268599678,-12.582238663185358,-12.544251009673207
0.3121692489104349,-12.67776885687142,-12.621119296336117
0.31396291818849703,-12.813145408728124,-12.69937267145568
0.3157668935729111,-12.866964711223062,-12.69937267145568
0.3175812342807409,-12.960674649774388,-12.779061968168435
0.31940599986930096,-13.054088046587331,-12.860240870390228
0.32124125023811184,-13.145534564407605,-13.11329952303793
0.3230870456308659,-13.237375408991062,-13.201038766112983
0.32494344663740515,-13.331974233245294,-13.201038766112983
0.3268105141957102,-13.418250923438995,-13.201038766112983
0.3286883095939005,-13.507609654195505,-13.382020987040946
0.3305768944722461,-13.597317729481935,-13.475421249582379
0.33247633082519124,-13.68512518248465,-13.570874428644684
0.3343866810033892,-13.772945632667938,-13.668472801536245
0.3363080077157491,-13.860314277543825,-13.668472801536245
0.3382403740314944,-13.947226153069842,-13.768315010602254
0.340183843382233,-14.034493927022496,-13.768315010602254
0.3421384795640399,-14.119666467093523,-13.975160999200764
0.3441043467395508,-14.204389776682316,-14.082399653118497
0.3460815094400685,-14.289084305726794,-14.192353496133128
0.3480700325676817,-14.372869447629395,-14.192353496133128
0.3500699813973945,-14.491202353779167,-14.305163600230017
0.3520814215792698,-14.539723621252069,-14.305163600230017
0.3541044191405843,-14.622729680076594,-14.539974558725246
0.3561390404879955,-14.705162741083726,-14.539974558725246
0.35818535240972205,-14.78650238482662,-14.539974558725246
0.3602434220777357,-14.867782069851987,-14.420982325728168
0.3623133170499666,-14.950100458852692,-14.788210395975568
0.3643951052725207,-15.02952610328987,-14.917860167619246
0.3664888550819104,-15.109516472127043,-14.662319122895365
0.3685946352072974,-15.188881870517656,-15.051499783199061
0.3707125147727492,-15.268066792182687,-15.119894028502115
0.3728425632995079,-15.348138210018842,-15.331787019201496
0.3749848507082723,-15.426121017088859,-15.260001172930263
0.3771394473214933,-15.50341140570987,-15.260001172930263
0.37930642386568186,-15.581124663454688,-15.260001172930263
0.3814858514737314,-15.659047481246107,-15.331787019201496
0.383677801687252,-15.735544484216444,-15.554550966313016
0.38588234645891945,-15.813283729700922,-15.554550966313016
0.3880995581548366,-15.888381551104931,-15.554550966313016
0.3903295095569093,-15.964117216454483,-15.789361924808247
0.3925722738652354,-16.061073738836097,-15.95326608668994
0.3948279247005075,-16.115550300355235,-15.95326608668994
0.3970965361064295,-16.189862473299254,-16.037597762058567
0.3993781825521476,-16.264427282412402,-16.037597762058567
0.4016729389346945,-16.338744746948382,-16.123599479677743
0.403980880581448,-16.412726946760948,-16.037597762058567
0.4063020832526033,-16.48635004178562,-16.211338722752796
0.4086366231436606,-16.560295219231026,-16.211338722752796
0.4109845768879262,-16.632793550714037,-16.300887149282058
0.4133460215590276,-16.70661494575324,-16.48572120622219
0.4157210346734434,-16.778149868533124,-16.581174385284495
0.4181096941930487,-16.859350097167617,-16.581174385284495
0.4205120785276736,-16.92280333761223,-16.678772758176056
0.4229282665376769,-16.99481320753261,-16.48572120622219
0.42535833753653546,-17.065616633906203,-16.880806619058927
0.4278023712934471,-17.139292914334973,-16.880806619058927
0.4302604480359496,-17.208225532597975,-16.880806619058927
0.4327326484525536,-17.27877924584871,-16.678772758176056
0.4352190536953919,-17.349421058009725,-17.09269960975831
0.4377197453828831,-17.418942649241796,-17.20265345277294
0.4402348056024107,-17.488836240974223,-17.20265345277294
0.4427643169130179,-17.558784708640303,-17.31546355686983
0.44530836234811744,-17.62813612181859,-17.09269960975831
0.44786702541821743,-17.749599960447473,-17.43128228236798
0.4504403901136626,-17.766430911917684,-17.550274515365057
0.4530285409073912,-17.835657643093615,-17.550274515365057
0.4556315627577081,-17.903972586654675,-17.672619079535174
0.4582495411110738,-17.97262871384561,-17.79851035261538
0.4608825619049087,-18.04057061345172,-17.672619079535174
0.4635307115704146,-18.108957579179158,-17.928160124259055
0.4661940770354117,-18.176501438004124,-17.79851035261538
0.468872745727192,-18.244366755372813,-17.79851035261538
0.4715668055753893,-18.31153621215754,-17.79851035261538
0.4742763450148654,-18.378796097867504,-18.199682584695204
0.4770014529886135,-18.446132917185192,-18.06179973983887
0.479742218950677,-18.512855642592815,-18.34208697584131
0.482498732869087,-18.590885062670942,-18.34208697584131
0.4852710852288144,-18.646061442902017,-18.199682584695204
0.4880593670347412,-18.712540258565184,-18.199682584695204
0.4908636698146471,-18.782492870880393,-18.34208697584131
0.4936840856222143,-18.8450298320828,-18.34208697584131
0.4965207070400491,-18.911855894429518,-18.64171920961574
0.4993736271827213,-18.977642666734283,-18.48931954404837
0.5022429396998204,-19.04195004102568,-18.64171920961574
0.5051287387790295,-19.10807238916791,-18.48931954404837
0.5080311191492184,-19.17267357577739,-18.799661881448056
0.5109501760835512,-19.237928874570148,-18.48931954404837
0.5138860054026154,-19.303758711443983,-18.799661881448056
0.5168387034775663,-19.368013004993326,-18.799661881448056
0.5198083672332913,-19.43543839661091,-18.799661881448056
0.5227950941515903,-19.502389825265883,-18.799661881448056
0.525798982274377,-19.564767488781538,-18.799661881448056
0.5288201302068964,-19.625714646659763,-19.133899436317556
0.5318586371209617,-19.689897048680812,-18.963566043329752
0.5349146027582099,-19.75486544612992,-19.402620900320567
0.5379881274333758,-19.819739384530703,-19.402620900320567
0.5410793120375847,-19.882138334138837,-19.689072714815868
0.5441882580416649,-19.946392919485458,-19.496021162862004
0.5473150674994778,-20.009376384603776,-19.31118710592187
0.5504598430512682,-20.072812585590864,-19.788914923881876
0.5536226879270338,-20.13598084537646,-19.689072714815868
0.5568037059499135,-20.199180477968945,-19.591474341924307
0.5600030015395955,-20.262367351947262,-19.689072714815868
0.5632206797157452,-20.32540001345451,-19.591474341924307
0.5664568461014523,-20.389547262113787,-19.31118710592187
0.5697116069266983,-20.461040940381157,-19.89110657569874
0.5729850690318432,-20.51852175413782,-20.102999566398122
0.5762773398711326,-20.57690389604644,-19.99576091248039
0.5795885275162257,-20.63956023325433,-20.102999566398122
0.582918740659742,-20.702114325078696,-20.325763513509642
0.5862680886188295,-20.76465724982668,-19.99576091248039
0.5896366813387534,-20.837301418353398,-19.689072714815868
0.5930246293965048,-20.88948588788267,-19.99576091248039
0.5964320440044308,-20.95140671464015,-19.99576091248039
0.5998590370138848,-21.013033634837704,-20.102999566398122
0.6033057209188982,-21.07549997243979,-20.325763513509642
0.6067722088598736,-21.136795079969993,-20.56057447200487
0.6102586146272979,-21.198735107402847,-20.56057447200487
0.6137650526654782,-21.26080411429268,-20.682919036174987
0.6172916380762985,-21.32289594826917,-20.808810309255193
0.6208384866229976,-21.383827756827817,-20.808810309255193
0.6244057147339693,-21.445423746205936,-20.325763513509642
0.6279934395065848,-21.57244148539035,-20.808810309255193
0.6316017787110358,-21.56827783018153,-20.93846008089887
0.6352308507942006,-21.62977444570299,-20.682919036174987
0.6388807748835325,-21.691715524027266,-20.93846008089887
0.6425516707909699,-21.752247289084337,-21.072099696478684
0.6462436590168695,-21.814089382803786,-21.209982541335016
0.6499568607539618,-21.875479966038284,-21.209982541335016
0.6536913978913291,-21.93586678277812,-21.49961950068818
0.657447393018407,-21.997537965163506,-20.808810309255193
0.6612249694290082,-22.06076830835807,-21.652019166255553
0.6650242511253699,-22.11908199503126,-21.35238693248112
0.6688453628222242,-22.180662700770824,-21.072099696478684
0.6726884299508917,-22.24680497581147,-21.072099696478684
0.6765535786633997,-22.301882630447672,-20.93846008089887
0.6804409358366225,-22.362314330213657,-20.93846008089887
0.6843506290764463,-22.42309833685372,-21.35238693248112
0.6882827867219583,-22.484131300967427,-21.973865999969565
0.6922375378496595,-22.545286261813573,-21.973865999969565
0.6962150122777014,-22.605311009378703,-21.652019166255553
0.7002153405701478,-22.665968231721774,-22.14419939295737
0.7042386540412605,-22.72736286085057,-21.652019166255553
0.7082850847598098,-22.787011859705693,-21.809961838087872
0.7123547655534097,-22.847715183549056,-21.35238693248112
0.7164478300128783,-22.908217680696183,-21.209982541335016
0.7205644124966228,-22.970402585625777,-22.14419939295737
0.7247046481350502,-23.038095436715047,-22.90140653233855
0.7288686728350027,-23.08981567366508,-22.14419939295737
0.7330566232842193,-23.15035098174942,-22.14419939295737
0.7372686369558226,-23.210643481699297,-22.321487062561683
0.7415048521128312,-23.27121641119885,-22.506321119501816
0.7457654078126991,-23.331425730318898,-22.14419939295737
0.7500504439118789,-23.392198776127625,-22.321487062561683
0.7543601010704147,-23.45463768687821,-22.69937267145568
0.7586945207565577,-23.51281255738163,-22.321487062561683
0.7630538452514106,-23.573090314729477,-22.14419939295737
0.7674382176535985,-23.634597714301407,-22.14419939295737
0.7718477818839656,-23.694161037699708,-22.14419939295737
0.7762826826903001,-23.7545250659703,-22.506321119501816
0.7807430656520847,-23.869048909290356,-22.321487062561683
0.7852290771852771,-23.88332910028749,-22.321487062561683
0.7897408645471142,-23.951030783825757,-22.506321119501816
0.7942785758409477,-23.99648945249598,-22.321487062561683
0.7988423600211044,-24.056368137169983,-22.90140653233855
0.8034323668977768,-24.11684788648701,-23.336063470149455
0.8080487471419395,-24.177735790403958,-23.336063470149455
0.8126916522902968,-24.23826865348819,-23.336063470149455
0.8173612347502556,-24.298294290658944,-23.570874428644682
0.8220576478049287,-24.359029603581313,-22.90140653233855
0.8267810456181668,-24.421877316628894,-21.809961838087872
0.8315315832396186,-24.4805698544667,-23.113299523037934
0.8363094166098209,-24.540359606436468,-22.90140653233855
0.8411147025653172,-24.60109219145878,-23.819110265895006
0.8459475988438055,-24.66312354513619,-22.506321119501816
0.8508082640893176,-24.72306569445449,-22.506321119501816
0.8556968578574253,-24.789673311504366,-22.69937267145568
0.8606135406204783,-24.84384412470701,-24.082399653118497
0.8655584737728726,-24.904333760325237,-23.570874428644682
0.8705318196363474,-24.965526035464777,-23.336063470149455
0.8755337414653142,-25.026477964072775,-22.69937267145568
0.8805644034522151,-25.088169809978748,-23.819110265895006
0.8856239707329132,-25.14879787672415,-24.082399653118497
0.8907126093921129,-25.208580463904653,-23.113299523037934
0.8958304864688125,-25.296868491629844,-23.451882195647606
0.9009777699617858,-25.33081859770494,-23.819110265895006
0.9061546288350988,-25.391666532460523,-24.362686889120933
0.9113612330236542,-25.453002851416727,-24.362686889120933
0.9165977534387716,-25.514964783113,-23.819110265895006
0.921864361973796,-25.57519740265574,-23.570874428644682
0.9271612315097418,-25.636452692656796,-22.60177429856412
0.9324885359209666,-25.697944895837033,-23.113299523037934
0.9378464500808794,-25.75949612386783,-22.799214880521692
0.9432351498676812,-25.84865275874442,-24.509919457327992
0.9486548121701376,-25.882154256295987,-24.362686889120933
0.9541056148933856,-25.943795240020098,-23.336063470149455
0.9595877369647748,-26.005391398486136,-24.082399653118497
0.9651013583397384,-26.06715545136899,-24.509919457327992
0.9706466600077022,-26.12934627153888,-24.22028249797483
0.9762238239980252,-26.190780464940765,-24.22028249797483
0.9818330333859748,-26.256648935525504,-24.509919457327992
0.9874744722987364,-26.314746872032437,-25.15449934959718
0.9931483259214584,-26.379305916267704,-23.570874428644682
0.9988547805033294,-26.44231540860116,-23.6932189928148
1.0045940233636936,-26.501430024727036,-24.082399653118497
1.010366242898198,-26.56481525365889,-24.509919457327992
1.016171628584978,-26.627940976070597,-23.94876003753868
1.0220103709908777,-26.688630531363017,-24.662319122895365
1.0278826617777042,-26.751949604226194,-24.662319122895365
1.0337886937085186,-26.813941990475332,-24.662319122895365
1.0397286606539653,-26.876872519594073,-23.819110265895006
1.045702757598635,-27.061706965110396,-24.662319122895365
1.0517111806474655,-27.00270238332802,-24.082399653118497
1.0577541270321784,-27.065812742091822,-24.082399653118497
1.0638317951177538,-27.130264304376848,-24.509919457327992
1.0699443844089431,-27.193440456247032,-24.22028249797483
1.0760920955568145,-27.25587380063379,-25.51662107614163
1.0822751303653442,-27.32023430226356,-25.331787019201496
1.0884936917980366,-27.384026914251475,-25.51662107614163
1.0947479839845893,-27.447133833544886,-25.331787019201496
1.1010382122275928,-27.510824248217588,-25.331787019201496
1.10736458300927,-27.574967540944677,-25.911706488978364
1.113727303998254,-27.63944028016605,-24.362686889120933
1.1201265840564054,-27.703327593935118,-25.15449934959718
1.126562633245668,-27.767911071200977,-26.123599479677743
1.1330356628349638,-27.832476193169192,-23.94876003753868
1.1395458853071296,-27.897258348193393,-25.331787019201496
1.1460935143658906,-27.96204815622632,-26.123599479677743
1.1526787649428754,-28.02763150382003,-24.509919457327992
1.1593018532046722,-28.092095804982424,-26.123599479677743
1.165962996559924,-28.15737810304187,-24.984165956609377
1.1726624136664656,-28.222975869632222,-25.911706488978364
1.1794003244385007,-28.294557626650885,-24.22028249797483
1.1861769500538213,-28.354479088899748,-25.911706488978364
1.192992512961068,-28.42015300174554,-24.082399653118497
1.1998472368870314,-28.486664547509935,-26.581174385284495
1.2067413468439974,-28.552593077093547,-24.082399653118497
1.213675069137132,-28.619018477040736,-24.662319122895365
1.2206486313719112,-28.686627182488888,-22.69937267145568
1.2276622624615916,-28.752533676595945,-24.82026179472768
1.2347161926347248,-28.81941324592077,-26.581174385284495
1.241810653442715,-28.886598973239998,-27.09269960975831
1.2489458777674192,-28.954060653274105,-24.984165956609377
1.2561220998287936,-29.080519067742074,-26.123599479677743
1.26333955519258,-29.089271221573267,-25.911706488978364
1.2705984807780395,-29.15734629214201,-27.672619079535178
1.277899114865729,-29.225873994232835,-27.672619079535178
1.285241697105324,-29.29930669887966,-23.94876003753868
1.292626468523484,-29.362545908971747,-23.113299523037934
1.3000536715317654,-29.431801791720346,-24.82026179472768
1.3075235499345783,-29.50040865725545,-24.362686889120933
1.3150363489371903,-29.56959625116324,-26.581174385284495
1.3225923151537742,-29.64131360024348,-27.09269960975831
1.330191696615505,-29.709223963343298,-24.22028249797483
1.3378347427787007,-29.779548348929225,-27.372986845760746
1.345521704533011,-29.859902975278665,-25.911706488978364
1.3532528342096537,-29.919568668306326,-26.581174385284495
1.361028385589696,-29.993253655939252,-24.984165956609377
1.3688486139123877,-30.06158107012117,-25.709672628095493
1.3767137758835368,-30.132640207496024,-25.331787019201496
1.3846241296839388,-30.204223551293005,-25.51662107614163
1.3925799349778492,-30.276061461171345,-27.09269960975831
1.4005814529215084,-30.348103040898753,-26.123599479677743
1.4086289461717154,-30.42090616036754,-26.581174385284495
1.4167226788944483,-30.494645539154867,-25.51662107614163
1.424862916773535,-30.566207485280973,-25.911706488978364
1.4330499270193775,-30.640854677283702,-25.331787019201496
1.4412839783777205,-30.71338475500097,-26.82941022253482
1.4495653411384741,-30.801321706266833,-26.581174385284495
1.4578942871445866,-30.863200073943347,-26.82941022253482
1.466271089800968,-30.935981945200478,-25.709672628095493
1.4746960240834643,-31.011701927824543,-24.509919457327992
1.4831693665478844,-31.08791457418661,-24.662319122895365
1.4916913953390774,-31.161854942175022,-26.346363426789267
1.5002623902000638,-31.237871651631796,-25.331787019201496
1.508882632481218,-31.31404659025074,-27.09269960975831
1.5175524051495042,-31.39131265608498,-26.581174385284495
1.5262719927977642,-31.468007933738008,-27.09269960975831
1.5350416816540595,-31.545965782202376,-28.34208697584131
1.5438617595910693,-31.62340496141409,-25.911706488978364
1.5527325161355356,-31.701777739604413,-27.672619079535178
1.5616542424777722,-32.03243439623522,-26.123599479677743
1.5706272314812195,-31.888809543329053,-28.34208697584131
1.5796517776920602,-31.995325580476365,-27.09269960975831
1.5887281773488868,-32.01937154642423,-26.581174385284495
1.5978567283924263,-32.10000006686785,-26.581174385284495
1.6070377304753212,-32.180630784945194,-27.09269960975831
1.6162714849719635,-32.262707589660586,-26.123599479677743
1.625558294988391,-32.34641771932297,-26.346363426789267
1.6348984653722345,-32.4263680841715,-27.672619079535178
1.6442923027227236,-32.50910472768778,-30.682919036174987
1.6537401154007558,-32.594631127422076,-28.719972584735306
1.6632422135390141,-32.688436949325585,-26.82941022253482
1.672798909052149,-32.76088684919237,-25.15449934959718
1.6824105156470173,-32.84598511123271,-27.99446591324919
1.6920773488329808,-32.931407202930856,-26.581174385284495
1.7017997259322617,-33.01752596557095,-27.09269960975831
1.7115779660903596,-33.105786824835384,-26.82941022253482
1.7214123902865277,-33.19237885236217,-26.82941022253482
1.7313033213443088,-33.27958944258472,-25.51662107614163
1.7412510839421331,-33.36812980463697,-27.672619079535178
1.7512560046239762,-33.45784864854378,-25.911706488978364
1.7613184118100764,-33.54710580072276,-25.709672628095493
1.7714386358077174,-33.637764306362754,-27.672619079535178
1.7816170088220695,-33.72897651845735,-27.672619079535178
1.7918538649670959,-33.82109328391604,-27.09269960975831
1.8021495402765195,-33.91352922545732,-25.331787019201496
1.8125043727148524,-34.01159857541846,-26.346363426789267
1.8229187021884918,-34.101165974634384,-25.15449934959718
1.8333928705568776,-34.195960672564986,-27.99446591324919
1.8439272216437124,-34.29261113667118,-30.682919036174987
1.8545221012482491,-34.38834811517579,-27.372986845760746
1.8651778571566435,-34.48576723227636,-26.346363426789267
1.875894839153366,-34.58404138061143,-25.51662107614163
1.8866733990326898,-34.72746310024898,-26.82941022253482
1.897513890610235,-34.783922222885295,-28.719972584735306
1.9084166697345812,-34.884015892939686,-29.591474341924307
1.9193820942989552,-34.99453464314246,-26.346363426789267
1.9304105242529717,-35.089598801376475,-29.591474341924307
1.941502321614453,-35.193191240623655,-27.672619079535178
1.952657850481312,-35.29772719059497,-28.719972584735306
1.9638774770435048,-35.40357962854917,-29.591474341924307
1.975161569595048,-35.510780914441426,-28.34208697584131
1.986510498546112,-35.618972539789596,-27.672619079535178
1.9979246364351784,-35.72833096743237,-28.719972584735306
2.009404357941269,-35.83868912038212,-26.346363426789267
2.020950039896245,-35.95065370442922,-27.672619079535178
2.032562061297175,-36.063704139465486,-24.082399653118497
2.0442408033187807,-36.177970780295844,-24.22028249797483
2.0559866493259444,-36.293450365081405,-29.133899436317556
2.067799984886296,-36.41081764323691,-27.672619079535178
2.079681197782868,-36.5290951772543,-28.719972584735306
2.0916306780268266,-36.96240231467952,-27.672619079535178
2.103648817870272,-36.77029414003706,-26.82941022253482
2.115736011819117,-36.893194764728314,-25.15449934959718
2.127892656646034,-37.019927185730936,-29.133899436317556
2.1401191514034825,-37.14435370949304,-28.719972584735306
2.1524158974368053,-37.27166153906711,-26.82941022253482
2.1647832983974062,-37.40150625108061,-24.509919457327992
2.1772217602559967,-37.53268024284332,-28.719972584735306
2.189731691315927,-37.669349279881494,-26.82941022253482
2.2023135022265823,-37.801746892951705,-25.709672628095493
2.2149676059968693,-37.93887389777489,-29.591474341924307
2.2276944180087703,-38.07917601029309,-24.82026179472768
2.2404943560309785,-38.219842231245536,-27.372986845760746
2.2533678402326123,-38.36370849223258,-27.372986845760746
2.2663152931970068,-38.50995651892041,-28.719972584735306
2.2793371399355893,-38.66005387733993,-24.362686889120933
2.2924338079018227,-38.81076774586155,-27.372986845760746
2.305605727005245,-38.963412915125886,-31.35238693248112
2.318853329625579,-39.119851191615645,-27.372986845760746
2.332177050626922,-39.279383740648925,-25.331787019201496
2.345577327372026,-39.44151128286477,-28.719972584735306
2.359054599736651,-39.73452876424885,-27.372986845760746
2.372609310124005,-39.77557095614695,-28.719972584735306
2.386241903479267,-39.9477633318644,-26.82941022253482
2.3999528273041935,-40.122465817247516,-27.99446591324919
2.4137425316718035,-40.30228240697949,-26.581174385284495
2.4276114692411594,-40.486535352261185,-26.581174385284495
2.4415600952722216,-40.67153043437466,-29.591474341924307
2.455588867640792,-40.86278061247352,-30.682919036174987
2.469698246853549,-41.06086393908689,-26.123599479677743
2.4838886960631568,-41.25846101651533,-26.82941022253482
2.498160681083477,-41.46331984226172,-26.581174385284495
2.512514670404853,-41.67832030922309,-26.346363426789267
2.52695113520949,-41.89117422153701,-27.372986845760746
2.5414705493869256,-42.11048254902484,-25.911706488978364
2.55607338954958,-42.338069363786204,-25.911706488978364
2.5707601350484057,-42.578442483926864,-24.984165956609377
2.585531267988621,-42.81281186181098,-27.99446591324919
2.600387273245535,-43.060199202681126,-26.82941022253482
2.615328638480464,-43.315471401104574,-26.123599479677743
2.6303558541567407,-43.58118513262916,-29.591474341924307
2.645469413555814,-43.86059462434937,-30.682919036174987
2.6606698127934387,-44.13255643556867,-29.133899436317556
2.6759575508359648,-44.42637732151483,-26.346363426789267
2.6913331295167144,-44.726718041743595,-30.682919036174987
2.7067970535524544,-45.040907468040416,-27.672619079535178
2.7223498305599647,-45.376583411656945,-28.34208697584131
2.737991971072704,-45.70673402962442,-27.672619079535178
2.753723988557561,-46.0616410834293,-27.99446591324919
2.76954639943172,-46.43260293319278,-26.581174385284495
2.785459723079603,-46.82156345667014,-29.133899436317556
2.8014644818699246,-47.2299885168242,-28.719972584735306
2.817561201172837,-47.65836826225395,-26.82941022253482
2.8337504093771777,-48.111579619719535,-28.719972584735306
2.8500326379078107,-48.58999724287811,-29.133899436317556
2.8664084212430763,-49.09846815565453,-29.591474341924307
2.8828782969323288,-49.64003544000975,-29.133899436317556
2.8994428056135897,-50.22175501536799,-26.346363426789267
2.9161024910312885,-50.853553596265016,-29.591474341924307
2.932857900054117,-51.52187182879901,-26.82941022253482
2.9497095826929733,-52.257135116626344,-28.34208697584131
2.9666580921190246,-53.06286126056979,-27.672619079535178
2.9837039846818603,-53.959005785707205,-29.133899436317556
3.000847819927756,-54.96358933067459,-29.133899436317556
3.018090160618041,-56.099684416652586,-29.133899436317556
3.0354315727475725,-57.41449945229614,-28.719972584735306
3.0528726255633134,-58.9699722069132,-28.719972584735306
3.07041389158302,-60.879830494277854,-29.133899436317556
3.088055946614032,-63.343267094256,-27.99446591324919
3.1057993697721784,-66.83878915707984,-29.133899436317556
3.123644743500785,-73.10485326111898,-29.133899436317556
3.1415926535897927,-81.4086894606574,-31.35238693248112


==> measurements/iir_sweep_0.048-0.064_N8.csv <==
f,float,quant
0.010265982254684336,-35.32787234082588,-27.09269960975831
0.01032496877255446,-35.278499350974656,-27.0
0.0103842942165209,-35.229443275454585,-27.09269960975831
0.010443960533993048,-35.18001873376995,-24.082399653118497
0.010503969683569762,-35.12979373509151,-27.09269960975831
0.010564323635103665,-35.08697269024029,-27.09269960975831
0.010625024369765802,-35.057100080010585,-27.09269960975831
0.01068607388011068,-35.040521859441895,-27.09269960975831
0.01074747417014167,-35.03767452056402,-27.09269960975831
0.010809227255376787,-35.049095356261745,-24.082399653118497
0.010871335162914868,-35.07543592275251,-24.082399653118497
0.01093379993150209,-35.117479512555654,-24.082399653118497
0.01099662361159891,-35.176163769661,-27.09269960975831
0.011059808265447365,-35.25261003147034,-27.09269960975831
0.011123355967138768,-35.34816164116595,-27.09269960975831
0.011187268802681805,-35.46443445352689,-27.09269960975831
0.011251548870070988,-35.603384245212226,-24.082399653118497
0.011316198279355537,-35.7673980591732,-24.082399653118497
0.011381219152708642,-35.95942022752341,-27.09269960975831
0.011446613624497129,-36.183129945562754,-24.082399653118497
0.011512383841351509,-36.44319774863729,-24.082399653118497
0.011578531962236457,-36.745666875420554,-24.082399653118497
0.011645060158521679,-36.64308916623141,-24.082399653118497
0.011711970614053184,-36.206451672530235,-24.082399653118497
0.01177926552522498,-35.817420314183494,-27.09269960975831
0.011846947101051159,-35.46952844761308,-24.082399653118497
0.011915017563238416,-35.157903622654146,-24.082399653118497
0.011983479146258991,-34.878819464898214,-24.082399653118497
0.01205233409742399,-34.629399690547636,-24.082399653118497
0.012121584676957186,-34.40741710911429,-24.082399653118497
0.012191233158069187,-34.21115424990916,-24.082399653118497
0.012261281827032079,-34.039305407258745,-27.09269960975831
0.01233173298325445,-33.890907511995,-24.082399653118497
0.012402588939356888,-33.765291824231895,-27.09269960975831
0.012473852021247893,-33.66205132464236,-24.082399653118497
0.01254552456820022,-33.581020579353606,-24.082399653118497
0.012617608932927672,-33.52210448655059,-27.09269960975831
0.012690107481662329,-33.47165321402178,-24.082399653118497
0.012763022594232223,-33.42108747845441,-24.082399653118497
0.012836356664139459,-33.37079026603932,-24.082399653118497
0.012910112098638779,-33.32063370635042,-24.082399653118497
0.012984291318816584,-33.27062000086312,-27.09269960975831
0.013058896759670409,-33.220507584284114,-27.09269960975831
0.013133930870188855,-33.17006475230562,-27.09269960975831
0.013209396113431977,-33.11946365844354,-24.082399653118497
0.013285294966612146,-33.06870989790126,-24.082399653118497
0.013361629921175344,-33.018219208990764,-27.09269960975831
0.01343840348288297,-32.968142325511224,-24.082399653118497
0.013515618171894077,-32.91818371407261,-27.09269960975831
0.013593276522848112,-32.86820722778956,-24.082399653118497
0.013671381084948114,-32.8179933625966,-24.082399653118497
0.013749934422044386,-32.767157121803606,-24.082399653118497
0.01382893911271866,-32.716160023428955,-24.082399653118497
0.013908397750368751,-32.66531770269975,-27.09269960975831
0.013988312943293672,-32.61490821349352,-24.082399653118497
0.014068687314779263,-32.572915729977666,-24.082399653118497
0.014149523503184297,-32.55363156921764,-27.09269960975831
0.014230824162027094,-32.55802304735014,-27.09269960975831
0.014312591960072622,-32.587107330391085,-24.082399653118497
0.014394829581420097,-32.6422308364445,-24.082399653118497
0.01447753972559109,-32.725132485597726,-24.082399653118497
0.014560725107618156,-32.83803326094728,-24.082399653118497
0.01464438845813394,-32.983763208355775,-27.09269960975831
0.014728532523460819,-33.16594361313321,-24.082399653118497
0.014813160065701056,-33.38925339211854,-27.09269960975831
0.014898273862827459,-33.65982890680148,-24.082399653118497
0.014983876708774584,-33.4686177678062,-27.09269960975831
0.015069971413530437,-33.083162224470655,-24.082399653118497
0.015156560803228712,-32.75006410231346,-27.09269960975831
0.01524364772024158,-32.463515914977265,-27.09269960975831
0.015331235023272969,-32.21929869630272,-24.082399653118497
0.01541932558745242,-32.014372637101275,-27.09269960975831
0.01550792230442945,-31.846613694574874,-27.09269960975831
0.015597028082468496,-31.714644382970008,-27.09269960975831
0.01568664584654436,-31.617729316469987,-27.09269960975831
0.015776778538438244,-31.555203826590223,-27.09269960975831
0.015867429116834274,-31.504810323245145,-24.082399653118497
0.01595860055741669,-31.454326854781065,-27.09269960975831
0.01605029585296746,-31.40367555269873,-24.082399653118497
0.016142518013464554,-31.353030834833994,-24.082399653118497
0.01623527006618075,-31.302121677993625,-24.082399653118497
0.016328555055782994,-31.25143186401808,-27.09269960975831
0.016422376044432353,-31.200770851788917,-27.09269960975831
0.01651673611188452,-31.15043089321432,-27.09269960975831
0.016611638355590937,-31.09987074987316,-27.09269960975831
0.016707085890800437,-31.049380808055055,-24.082399653118497
0.016803081850661532,-30.998442063513924,-27.09269960975831
0.016899629386325245,-30.94744799870459,-27.09269960975831
0.01699673166704856,-30.89660227440301,-27.09269960975831
0.01709439188029845,-30.845757295323857,-24.082399653118497
0.0171926132318565,-30.795212267503405,-27.09269960975831
0.017291398945924175,-30.744856105100837,-27.09269960975831
0.0173907522652286,-30.694456339204557,-27.09269960975831
0.017490676451129047,-30.64370752348722,-24.082399653118497
0.01759117478372399,-30.607513571501283,-27.09269960975831
0.017692250561958767,-30.607332426745057,-27.09269960975831
0.01779390710373386,-30.644647837591993,-27.09269960975831
0.017896147746013828,-30.72167226193902,-27.09269960975831
0.017998975844936847,-30.84150514490318,-27.09269960975831
0.01810239477592485,-31.008379582900176,-24.082399653118497
0.01820640793379437,-31.228044682773522,-24.082399653118497
0.018311018732867924,-31.071423409389975,-24.082399653118497
0.018416230607086158,-30.742279444942284,-24.082399653118497
0.018522047010120512,-30.47395500074181,-22.321487062561683
0.01862847141548661,-30.26146731372886,-27.09269960975831
0.018735507316658302,-30.101631967626524,-24.082399653118497
0.01884315822718229,-29.992704860049635,-24.082399653118497
0.01895142768079352,-29.93106158278852,-24.082399653118497
0.01906031923153114,-29.88007932550369,-24.082399653118497
0.019169836453855192,-29.829038417554308,-24.082399653118497
0.019279982942763903,-29.777970883961068,-24.082399653118497
0.019390762313911764,-29.72725545496636,-24.082399653118497
0.019502178203728147,-29.676177816152997,-24.082399653118497
0.019614234269536717,-29.62533276931879,-24.082399653118497
0.019726934189675475,-29.574101119604407,-24.082399653118497
0.01984028166361749,-29.52302870038212,-24.082399653118497
0.01995428041209236,-29.471647342515055,-24.082399653118497
0.020068934177208342,-29.42064782460255,-24.082399653118497
0.020184246722575155,-29.369613869942075,-24.082399653118497
0.02030022183342759,-29.31863418252837,-24.082399653118497
0.02041686331674971,-29.26777186154692,-27.09269960975831
0.02053417500139984,-29.216577450776576,-24.082399653118497
0.02065216073823624,-29.16511369869708,-24.082399653118497
0.02077082440024352,-29.11367251944668,-24.082399653118497
0.020890169882659786,-29.06236956875178,-24.082399653118497
0.02101020110310449,-29.01129025185837,-27.09269960975831
0.021130922001707023,-28.990082062324,-27.09269960975831
0.02125233654123607,-29.02128282976671,-24.082399653118497
0.021374448707229682,-29.107858091399944,-27.09269960975831
0.02149726250812611,-29.25442879629707,-22.321487062561683
0.021620781975395367,-29.197137186063983,-24.082399653118497
0.02174501116367161,-28.929672003248395,-24.082399653118497
0.02186995415088617,-28.735688846637753,-27.09269960975831
0.02199561503840148,-28.611632429106777,-24.082399653118497
0.022121997951145653,-28.54984168998019,-24.082399653118497
0.022249107037747927,-28.498307781287128,-27.09269960975831
0.02237694647067482,-28.446921759467063,-24.082399653118497
0.02250552044636711,-28.395683451553055,-27.09269960975831
0.02263483318537757,-28.343907421081664,-24.082399653118497
0.022764888932509542,-28.292509690862524,-24.082399653118497
0.022895691956956243,-28.24080798586015,-24.082399653118497
0.023027246552440917,-28.189516859435003,-24.082399653118497
0.02315955703735779,-28.13790475780666,-27.09269960975831
0.02329262775491381,-28.086707594517165,-24.082399653118497
0.02342646307327124,-28.034884643300767,-27.09269960975831
0.023561067385691005,-27.98323288365141,-24.082399653118497
0.023696445110676947,-27.931593042507682,-24.082399653118497
0.023832600692120853,-27.87964403708829,-27.09269960975831
0.02396953859944831,-27.827999684259535,-27.09269960975831
0.024107263327765447,-27.776605779488936,-27.09269960975831
0.02424577939800648,-27.725137881998695,-24.082399653118497
0.02438509135708209,-27.67335209726028,-27.09269960975831
0.02452520377802873,-27.62260955889459,-24.082399653118497
0.02466612126015871,-27.61820121852738,-24.082399653118497
0.024807848429211143,-27.685906457610155,-24.082399653118497
0.024950389937503863,-27.62279338886291,-24.082399653118497
0.02509375046408607,-27.447672968094217,-24.082399653118497
0.025237934714891958,-27.362194553164343,-27.09269960975831
0.0253829474228952,-27.310455780995625,-24.082399653118497
0.02552879334826428,-27.258198673046202,-24.082399653118497
0.025675477278518783,-27.206317240632988,-24.082399653118497
0.02582300402868654,-27.154427708988166,-24.082399653118497
0.02597137844146164,-27.10236128674376,-24.082399653118497
0.02612060538736348,-27.050601885168994,-24.082399653118497
0.026270689764896576,-26.998278608256513,-24.082399653118497
0.026421636500711405,-26.946315917007727,-24.082399653118497
0.026573450549766082,-26.893944423589154,-24.082399653118497
0.02672613689548905,-26.841780700132052,-24.082399653118497
0.026879700549942653,-26.789873889253517,-24.082399653118497
0.02703414655398764,-26.73751531254334,-24.082399653118497
0.027189479977448677,-26.685457948610008,-24.082399653118497
0.02734570591928072,-26.633507974423125,-24.082399653118497
0.027502829507736443,-26.580834436846956,-24.082399653118497
0.02766085590053454,-26.52828277774094,-24.082399653118497
0.02781979028502905,-26.475874005976987,-24.082399653118497
0.027979637878379617,-26.423626448877393,-24.082399653118497
0.028140403927722785,-26.405416916612673,-24.082399653118497
0.028302093710344187,-26.32906961973289,-24.082399653118497
0.02846471253385183,-26.26642038115166,-27.09269960975831
0.028628265736350286,-26.213835868636405,-27.09269960975831
0.028792758686615936,-26.16162664095919,-27.09269960975831
0.028958196784273207,-26.108805569898728,-27.09269960975831
0.029124585459971788,-26.056171348798607,-27.09269960975831
0.029291930175564945,-26.003579957255955,-24.082399653118497
0.029460236424288782,-25.950753238188327,-27.09269960975831
0.02962950973094255,-25.898218286632687,-27.09269960975831
0.029799755652070044,-25.84547232454538,-27.09269960975831
0.02997097977614196,-25.792707853978804,-27.09269960975831
0.030143187723739362,-25.740179468794896,-22.321487062561683
0.03031638514773817,-25.68691515537001,-27.09269960975831
0.030490577733494745,-25.63406875078076,-24.082399653118497
0.030665771199032493,-25.58135260354439,-24.082399653118497
0.03084197129522957,-25.528084293607378,-24.082399653118497
0.03101918380600765,-25.475122471600397,-24.082399653118497
0.031197414548521832,-25.42233636621299,-24.082399653118497
0.031376669373351505,-25.369588234223528,-24.082399653118497
0.0315569541646925,-25.31591622297979,-24.082399653118497
0.03173827484055018,-25.262891072112083,-22.321487062561683
0.03192063735293371,-25.209814644214816,-24.082399653118497
0.03210404768805147,-25.156258960449684,-24.082399653118497
0.0322885118665075,-25.10339901244867,-22.321487062561683
0.032474035943499194,-25.049785108628804,-24.082399653118497
0.03266062600901603,-24.99665276769555,-24.082399653118497
0.03284828818803949,-24.943047348630753,-22.321487062561683
0.03303702864074412,-24.88980359026796,-24.082399653118497
0.03322685356269972,-24.835941578332815,-24.082399653118497
0.03341776918507475,-24.78289076292687,-22.321487062561683
0.033609781774840884,-24.728903274651763,-22.321487062561683
0.033802897634978665,-24.675343443424474,-24.082399653118497
0.033997123104684474,-24.62223020299748,-22.321487062561683
0.0341924645595786,-24.56809537236151,-22.321487062561683
0.03438892841191448,-24.514116388591063,-22.321487062561683
0.03458652111078928,-24.46033746743232,-22.321487062561683
0.03478524914235547,-24.406409488374535,-24.082399653118497
0.03498511903003388,-24.352641019006263,-22.321487062561683
0.035186137334727696,-24.29900948811142,-24.082399653118497
0.03538831065503794,-24.244531185229356,-22.321487062561683
0.03559164562747999,-24.190869022781808,-24.082399653118497
0.035796148926701514,-24.13633635920131,-24.082399653118497
0.03600182726570145,-24.082422565585333,-24.082399653118497
0.036208687396050536,-24.0279531121056,-22.321487062561683
0.03641673610811277,-23.97414813092107,-24.082399653118497
0.03662598023126842,-23.919373479797116,-24.082399653118497
0.036836426634138116,-23.865462388982934,-24.082399653118497
0.03704808222480842,-23.810666511464426,-24.082399653118497
0.03726095395105851,-23.7559614910495,-24.082399653118497
0.03747504880058828,-23.70179676218747,-22.321487062561683
0.03769037380124771,-23.647123207679286,-22.321487062561683
0.037906936021267566,-23.59215320394493,-21.072099696478684
0.03812474256949143,-23.537506627075242,-21.072099696478684
0.038343800595609004,-23.482955190716144,-21.072099696478684
0.03856411729039087,-23.427741584935895,-21.072099696478684
0.038785699885924486,-23.373542877508452,-21.072099696478684
0.03900855565585167,-23.317924335330808,-21.072099696478684
0.0392326919156072,-23.26338116978205,-22.321487062561683
0.03945811602265911,-23.207784141528567,-22.321487062561683
0.03968483537675013,-23.153219261821167,-22.321487062561683
0.03991285742014062,-23.097274494289945,-21.072099696478684
0.04014218963785282,-23.042455159150002,-22.321487062561683
0.04037283955791659,-22.98687256357926,-22.321487062561683
0.040604814751616536,-22.931258214515818,-21.072099696478684
0.040838122833740526,-22.876274869964565,-22.321487062561683
0.04107277146282963,-22.82020793350995,-22.321487062561683
0.04130876834142955,-22.764540520445287,-22.321487062561683
0.04154612121634346,-22.708750114333498,-22.321487062561683
0.04178483787888629,-22.653027041432875,-21.072099696478684
0.04202492616514048,-22.59749779022816,-21.072099696478684
0.04226639395621323,-22.54134201078092,-21.072099696478684
0.042509249178495176,-22.485359610352162,-24.082399653118497
0.04275349980392059,-22.4292476546038,-22.321487062561683
0.042999153850229066,-22.37328044574987,-22.321487062561683
0.04324621938122873,-22.316725036888855,-22.321487062561683
0.04349470450706091,-22.261343058949837,-22.321487062561683
0.04374461738446636,-22.203980240620087,-22.321487062561683
0.04399596621705305,-22.147548911353127,-22.321487062561683
0.0442487592555654,-22.091821301866034,-21.072099696478684
0.044503004798155166,-22.034302097545286,-21.072099696478684
0.04475871119065383,-21.97741707173144,-21.072099696478684
0.045015886826846506,-21.920862184196416,-22.321487062561683
0.04527454014874754,-21.86368288045241,-21.072099696478684
0.045534679646877615,-21.807555315741688,-22.321487062561683
0.04579631386054239,-21.74964232839111,-22.321487062561683
0.0460594513781129,-21.693285569172417,-22.321487062561683
0.04632410083730746,-21.635110699153802,-21.072099696478684
0.04659027092547515,-21.578627317266772,-21.072099696478684
0.04685797037988103,-21.52038551371809,-21.072099696478684
0.047127207987992935,-21.462886535003427,-21.072099696478684
0.04739799258776997,-21.405338074520735,-22.321487062561683
0.047670333067952535,-21.347354317174204,-22.321487062561683
0.047944238368354215,-21.28953805866533,-22.321487062561683
0.04821971748015512,-21.231670629277136,-21.072099696478684
0.04849677944619715,-21.173749212248847,-21.072099696478684
0.04877543336128075,-21.11564083670725,-21.072099696478684
0.04905568837246347,-21.05715523942372,-21.072099696478684
0.049337553679360255,-20.999117510473205,-22.321487062561683
0.04962103853444539,-20.940476237148822,-22.321487062561683
0.04990615224335625,-20.881777364170134,-22.321487062561683
0.05019290416519876,-20.823888461544694,-22.321487062561683
0.0504813037128546,-20.76408675236694,-22.321487062561683
0.05077136035329022,-20.705500700950875,-21.072099696478684
0.05106308360786757,-20.646076302078345,-21.072099696478684
0.051356483052656665,-20.587040343555415,-21.072099696478684
0.05165156831874992,-20.527666032325588,-21.072099696478684
0.051948349092578325,-20.468472244287177,-21.072099696478684
0.05224683511622935,-20.409400852905502,-21.072099696478684
0.05254703618776682,-20.349276680640976,-22.321487062561683
0.05284896216155247,-20.28981050201373,-21.072099696478684
0.053152622948569456,-20.22987493061656,-21.072099696478684
0.053458028516747705,-20.16944257619011,-21.072099696478684
0.0537651888912911,-20.109244785130194,-21.072099696478684
0.05407411415500657,-20.04914836361366,-21.072099696478684
0.05438481444863507,-19.98866286739348,-20.102999566398122
0.054697299971184464,-19.927976206798455,-22.321487062561683
0.055011580980264284,-19.8680573190859,-21.072099696478684
0.055327667792422514,-19.806464946162823,-21.072099696478684
0.055645570783484165,-19.745425352016998,-20.102999566398122
0.055965300388891914,-19.684359721374317,-21.072099696478684
0.056286867104048635,-19.624591896777158,-21.072099696478684
0.056610281484661976,-19.561683743360724,-21.072099696478684
0.05693555414709075,-19.500243472451988,-20.102999566398122
0.05726269576869353,-19.43856501848505,-20.102999566398122
0.057591717088179076,-19.3764621732741,-21.072099696478684
0.0579226289059589,-19.314473311494872,-20.102999566398122
0.05825544208450172,-19.25320861935875,-20.102999566398122
0.05859016754869016,-19.190174027441426,-21.072099696478684
0.0589268162861792,-19.127424435506974,-20.102999566398122
0.05926539934775697,-19.0649486875869,-20.102999566398122
0.05960592784770751,-19.00298054081133,-20.102999566398122
0.059948412964175524,-18.938836068480786,-20.102999566398122
0.06029286593953336,-18.876432968118447,-20.102999566398122
0.0606392980807501,-18.81230789717089,-20.102999566398122
0.0609877207597626,-18.74883217550073,-20.102999566398122
0.06133814541384889,-18.685256541093036,-19.31118710592187
0.06169058354600359,-18.621714597445276,-20.102999566398122
0.06204504672531546,-18.557118797877948,-20.102999566398122
0.06240154658734722,-18.492754416041738,-20.102999566398122
0.06276009483451746,-18.428583567287546,-20.102999566398122
0.06312070323648482,-18.363745087534465,-20.102999566398122
0.06348338363053428,-18.29872080366351,-19.31118710592187
0.06384814792196578,-18.233930173518537,-20.102999566398122
0.06421500808448502,-18.16867262120795,-20.102999566398122
0.06458397616059658,-18.10285162110531,-20.102999566398122
0.06495506426199887,-18.037207558861773,-20.102999566398122
0.06532828456998227,-17.973099774364833,-20.102999566398122
0.06570364933582856,-17.905172742982774,-20.102999566398122
0.06608117088121325,-17.83885251114275,-20.102999566398122
0.06646086159860999,-17.772378655793112,-20.102999566398122
0.06684273395169743,-17.705955804406635,-19.31118710592187
0.06722680047576829,-17.63860566373826,-20.102999566398122
0.06761307377814085,-17.57122035669181,-20.102999566398122
0.06800156653857285,-17.503685481671724,-20.102999566398122
0.06839229150967767,-17.43778577634824,-20.102999566398122
0.06878526151734288,-17.36801241708826,-19.31118710592187
0.0691804894611514,-17.29973815348786,-19.31118710592187
0.0695779883148049,-17.231264794555166,-20.102999566398122
0.06997777112654956,-17.163433301314058,-19.31118710592187
0.07037985101960452,-17.093742685575112,-20.102999566398122
0.07078424119259262,-17.02445371187861,-19.31118710592187
0.07119095491997363,-16.955862590712435,-19.31118710592187
0.07160000555248003,-16.885159050306772,-19.31118710592187
0.07201140651755526,-16.814835518523196,-19.31118710592187
0.07242517131979445,-16.744771102293534,-18.64171920961574
0.07284131354138776,-16.6741276038559,-18.64171920961574
0.07325984684256619,-16.60328428443601,-18.64171920961574
0.07368078496205005,-16.53172852172508,-18.64171920961574
0.07410414171749988,-16.46014474546796,-18.64171920961574
0.07452993100597005,-16.38900470775351,-18.64171920961574
0.07495816680436497,-16.316163819635378,-18.64171920961574
0.07538886316989782,-16.244816305763333,-18.06179973983887
0.0758220342405521,-16.170979162361846,-18.06179973983887
0.07625769423554563,-16.098606765121165,-18.06179973983887
0.07669585745579734,-16.02427802818338,-18.06179973983887
0.07713653828439672,-15.95178964798404,-18.06179973983887
0.07757975118707594,-15.876703112847865,-18.06179973983887
0.07802551071268471,-15.80186687747,-17.550274515365057
0.07847383149366786,-15.727676967994155,-18.06179973983887
0.07892472824654567,-15.651972737297031,-18.06179973983887
0.0793782157723969,-15.576546689288337,-17.550274515365057
0.07983430895734474,-15.500421629627525,-17.550274515365057
0.08029302277304537,-15.424002667881748,-18.06179973983887
0.08075437227717952,-15.34857650806326,-17.09269960975831
0.0812183726139466,-15.270187892438667,-17.550274515365057
0.08168503901456198,-15.192744416273856,-17.09269960975831
0.08215438679775687,-15.114760584779885,-17.550274515365057
0.08262643137028121,-15.03846330779529,-17.550274515365057
0.08310118822740939,-14.957621549959503,-17.09269960975831
0.08357867295344891,-14.879066605582281,-17.09269960975831
0.08405890122225196,-14.798850369634899,-17.550274515365057
0.08454188879772988,-14.71891355052669,-17.09269960975831
0.08502765153437067,-14.638706245059957,-16.678772758176056
0.08551620537775942,-14.55720043866901,-17.09269960975831
0.08600756636510172,-14.476112406072234,-17.09269960975831
0.08650175062575012,-14.393979666420378,-17.09269960975831
0.0869987743817336,-14.311354379195153,-17.09269960975831
0.08749865394828997,-14.229113384688464,-16.678772758176056
0.08800140573440156,-14.145023825325747,-16.678772758176056
0.08850704624333383,-14.061067617897313,-16.300887149282058
0.08901559207317705,-13.976714646192058,-16.300887149282058
0.0895270599173912,-13.892239877821172,-16.678772758176056
0.0900414665653539,-13.80642471028158,-16.300887149282058
0.0905588289029116,-13.719790575163728,-16.678772758176056
0.09107916391293383,-13.633092731146368,-16.300887149282058
0.09160248867587063,-13.545941027983638,-15.95326608668994
0.09212882037031336,-13.457755866176424,-15.95326608668994
0.09265817627355848,-13.370281355178877,-16.300887149282058
0.09319057376217477,-13.280156267723335,-15.95326608668994
0.09372603031257366,-13.1906237134168,-15.95326608668994
0.094264563501583,-13.100316330347848,-15.95326608668994
0.09480619100702392,-13.009957897403034,-15.631419252975927
0.09535093060829124,-12.917282440079642,-15.631419252975927
0.095898800186937,-12.825693836852189,-15.631419252975927
0.09644981772725753,-12.731739912966429,-15.631419252975927
0.09700400131688364,-12.637929467610817,-15.631419252975927
0.09756136914737457,-12.543599522388181,-15.331787019201496
0.098121939514815,-12.448024533420332,-15.331787019201496
0.09868573082041568,-12.353631842684742,-15.331787019201496
0.09925276157111744,-12.255444268977362,-15.051499783199061
0.09982305038019874,-12.158275279783517,-15.051499783199061
0.10039661596788667,-12.059148336718382,-15.051499783199061
0.10097347716197136,-11.95981947627628,-14.788210395975568
0.1015536528984242,-11.861046415494329,-14.539974558725246
0.1021371622220192,-11.75883990635252,-14.539974558725246
0.10272402428695836,-11.657506262690875,-14.539974558725246
0.1033142583575003,-11.55416519027711,-14.539974558725246
0.10390788380859267,-11.450413263038929,-14.539974558725246
0.10450492012650814,-11.346800829177873,-14.082399653118497
0.10510538690948404,-11.240697388549442,-14.082399653118497
0.10570930386836573,-11.133806110888699,-14.082399653118497
0.10631669082725362,-11.02596264612843,-14.082399653118497
0.10692756772415384,-10.917321212661681,-14.082399653118497
0.10754195461163278,-10.807734181701756,-14.082399653118497
0.10815987165747536,-10.699810706359195,-13.668472801536245
0.10878133914534706,-10.584825194780993,-13.668472801536245
0.1094063774754596,-10.472234662313817,-13.668472801536245
0.1100350071652408,-10.358582436722832,-13.668472801536245
0.110667248850008,-10.242684458920959,-13.290587192642247
0.11130312328364532,-10.125438885260378,-13.290587192642247
0.11194265133928516,-10.00843295723654,-13.290587192642247
0.11258585400999314,-9.888301760740198,-13.290587192642247
0.1132327524094574,-9.769218299440329,-12.942966130050129
0.1138833677726815,-9.646680304863501,-12.942966130050129
0.11453772145668167,-9.523275233952834,-12.621119296336117
0.11519583494118775,-9.39826283024109,-12.942966130050129
0.11585772982934825,-9.274576905288486,-12.621119296336117
0.11652342784843965,-9.144140402072873,-12.621119296336117
0.11719295085057944,-9.015281791556761,-12.621119296336117
0.11786632081344353,-8.88426436106145,-12.321487062561683
0.11854355984098765,-8.752201134888196,-12.321487062561683
0.11922469016417304,-8.618403577096437,-12.321487062561683
0.11990973414169598,-8.482161761213337,-12.041199826559248
0.12059871426072195,-8.34942808707109,-12.041199826559248
0.12129165313762365,-8.205412982153941,-11.777910439335757
0.12198857351872355,-8.064460857660189,-11.777910439335757
0.12268949828104035,-7.9216341701752,-11.777910439335757
0.12339445043304008,-7.776612283385193,-11.529674602085436
0.12410345311539145,-7.629801657166229,-11.294863643590205
0.1248165296017252,-7.482174827616426,-11.294863643590205
0.12553370329939836,-7.330290597553163,-11.294863643590205
0.12625499775026242,-7.1770550188179385,-11.072099696478684
0.1269804366314362,-7.022066421739855,-10.860206705779303
0.1277100437560831,-6.865524950017018,-10.860206705779303
0.12844384307419268,-6.705355023743702,-10.658172844896434
0.12918185867336696,-6.54319020553355,-10.658172844896434
0.12992411477961094,-6.379070987600766,-10.465121292942568
0.1306706357581282,-6.216742059460296,-10.280287236002435
0.1314214461141202,-6.043654772791234,-10.280287236002435
0.13217657049359113,-5.872719092796716,-10.102999566398118
0.13293603368415668,-5.698622652383346,-9.932666173410317
0.1336998606158578,-5.522529815652164,-9.768762011528622
0.1344680763619791,-5.34492515670112,-9.610819339696304
0.1352407061398718,-5.162902022411739,-9.610819339696304
0.13601777531178152,-4.983349985854553,-9.458419674128935
0.13679930938568094,-4.794720439097945,-9.31118710592187
0.13758533401610706,-4.605581279800194,-9.030899869919436
0.13837587500500315,-4.415739613510042,-9.030899869919436
0.13917095830256604,-4.22323792760717,-8.767610482695945
0.13997061000809774,-4.028889360123565,-8.767610482695945
0.14077485637086226,-3.8331571712513046,-8.519374645445623
0.14158372379094716,-3.635616745250779,-8.284563686950394
0.1423972388201303,-3.443903237071844,-8.284563686950394
0.14321542816275135,-3.2390970478403434,-8.061799739838872
0.14403831867658845,-3.038165276437992,-7.849906749139491
0.14486593737373965,-2.8384571892328285,-7.647872888256622
0.1456983114215098,-2.639684536984902,-7.647872888256622
0.14653546814330232,-2.4430450790828546,-7.454821336302755
0.147377435019516,-2.247838568409587,-7.269987279362623
0.14822423968844722,-2.055080599629879,-7.0926996097583075
0.14907590994719702,-1.8663767706746623,-6.922366216770504
0.14993247375258378,-1.683000105990764,-6.758462054888811
0.1507939592220607,-1.505885939309509,-6.600519383056492
0.15166039463463898,-1.3359431713817662,-6.30088714928206
0.15253180843181602,-1.173795886960829,-6.158482758135957
0.15340822921850886,-1.0206469107796512,-6.020599913279624
0.15428968576399354,-0.8778650438568093,-5.757310526056132
0.1551762070028493,-0.746645807484375,-5.631419252975927
0.1560678220359081,-0.6278467235667079,-5.3900824558087335
0.15696456013121035,-0.5294747636515658,-5.274263730310582
0.15786645072496536,-0.42654172382087363,-5.051499783199061
0.15877352342251771,-0.33848253355902297,-4.839606792499679
0.15968580799931906,-0.2669373017030211,-4.637572931616809
0.1606033344019055,-0.20528721464739633,-4.351121117121509
0.1615261327488807,-0.15477222722943115,-4.1701388961935475
0.16245423333190442,-0.11447193206419565,-3.9120662601306924
0.16338766661668697,-0.08182115018298661,-3.748162098248998
0.1643264632439893,-0.05609845034248477,-3.5133511397537696
0.16527065403062866,-0.03940223669976029,-3.2905871926422474
0.16622026997049022,-0.023430999106085867,-3.0786942019428665
0.16717534223554475,-0.014024857163357765,-2.7470105694163207
0.1681359021768715,-0.009104888609317931,-2.621119296336115
0.16910198132568746,-0.004177372816541564,-2.3797824991689214
0.1700736113943825,-0.0023466546699874033,-2.1511536695738793
0.1710508242775602,-0.0005491113235859061,-1.9339611726415167
0.1720336520530849,-0.0007229116619215312,-1.7271151840430066
0.17302212698313474,-9.123553039318998e-05,-1.5296746020854348
0.17401628151526052,-0.0006808432801596373,-1.434221423023131
0.17501614828345105,-0.004313736676169906,-1.2493873660829993
0.17602176010920415,-0.0019271214850826843,-1.0720996964786835
0.1770331500026042,-0.0005375782284932204,-0.90176630349088
0.17805035116340573,-0.0012694089471308894,-0.8190410438309813
0.17907339698212313,-0.0030488063483646356,-0.7378621416091866
0.18010232104112686,-0.006876282642756898,-0.5799194697768675
0.1811371571157456,-0.012225064897948858,-0.5799194697768675
0.1821779391753752,-0.020788589176505144,-0.5030511831139577
0.1832247013845936,-0.033240558322022364,-0.42751980420949887
0.1842774781042824,-0.05101973126714271,-0.42751980420949887
0.1853363038927548,-0.07565432613354925,-0.39024107901706717
0.18640121350688976,-0.10550900835572283,-0.3532796234174298
0.18747224190327336,-0.14405282448855938,-0.3532796234174298
0.18854942423934584,-0.1933106329855691,-0.3166300825533761
0.189632795874556,-0.2505196905695389,-0.3166300825533761
0.19072239237152164,-0.3199204815800855,-0.3166300825533761
0.19181824949719728,-0.40101761321759266,-0.3166300825533761
0.19292040322404785,-0.49425525810396687,-0.3166300825533761
0.19402888973122975,-0.5996965204567553,-0.28028723600243544
0.1951437454057785,-0.7173689965662309,-0.28028723600243544
0.19626500684380294,-0.8471864613423886,-0.28028723600243544
0.1973927108516868,-0.9872914387433489,-0.24424599331418287
0.19852689444729665,-1.138780773953812,-0.20850138973120136
0.1996675948611973,-1.2989183719555633,-0.17304858208470436
0.20081484953787385,-1.468175020337186,-0.13788284485633295
0.20196869613696056,-1.6445155067639474,-0.13788284485633295
0.20312917253447746,-1.8271547797924284,-0.06839424530305466
0.2042963168240734,-2.015533696063023,-0.03406248691911502
0.2054701673182767,-2.2071529093128377,0.0
0.20665076254975265,-2.4028238081996127,0.03379740651380597
0.2078381412725683,-2.6003337445829686,0.10061326007895895
0.2090323424634649,-2.7996877197242753,0.13363961557981502
0.21023340532313708,-3.002198861241219,0.16641671319217427
0.2114413692775197,-3.2004229435370473,0.16641671319217427
0.21265627397908204,-3.400771612312234,0.16641671319217427
0.2138781593081296,-3.6002369770452574,0.16641671319217427
0.2151070653741128,-3.798672552034553,0.13363961557981502
0.2163430325169442,-3.9968472685055225,0.06733382658968402
0.2175861013083221,-4.191302432979011,0.03379740651380597
0.21883631255306268,-4.384665598511654,-0.06839424530305466
0.22009370729043945,-4.576722757423465,-0.19073880947317096
0.22135832679553016,-4.765872266100071,-0.3349161930174569
0.22263021258057208,-4.9538013499295,-0.5030511831139577
0.22390940639632415,-5.138604124854206,-0.6978347170724474
0.2251959502334381,-5.319653965520872,-0.90176630349088
0.2264898863238364,-5.499781918282273,-1.1377373915025664
0.2277912571420985,-5.677651501365353,-1.3639835877535058
0.2291001054068556,-5.8521293690134275,-1.6026669895004295
0.23041647408219226,-6.024698021667708,-1.8552349416426628
0.2317404063790573,-6.1950151644516716,-2.095828783574269
0.2330719457566819,-6.362952186360657,-2.3797824991689214
0.2344111359240064,-6.528728321943542,-2.621119296336115
0.2357580208411149,-6.692379224925109,-2.8766603410599965
0.23711264472067825,-6.8522187901061,-3.1132995230379312
0.2384750520294057,-7.010544816458384,-3.3635795800572414
0.2398452874895043,-7.166983644955131,-3.629169865251921
0.24122339608014684,-7.321050003061816,-3.870506662419115
0.24260942303894864,-7.477071818688054,-4.082399653118496
0.2440034138634523,-7.623320601113571,-4.351121117121509
0.2454054143126212,-7.771233698504394,-4.588499586669368
0.2468154704083417,-7.917206635293539,-4.788210395975568
0.24823362843693386,-8.063253519986716,-4.997549464331998
0.24965993495067046,-8.2035558528815,-5.217492401393677
0.25109443676930565,-8.344776277696788,-5.449171051913937
0.2525371809816116,-8.482415820662155,-5.693908745745943
0.2539882149469241,-8.619260619223594,-5.886960297699808
0.2554475862966974,-8.754540451916691,-6.088994158582679
0.2569153429360676,-8.888138811182342,-6.30088714928206
0.2583915330454254,-9.019730122837672,-6.48572120622219
0.2598762050819972,-9.150223465665505,-6.639469821891733
0.2613694077814364,-9.291700175368007,-6.8808066190589265
0.2628711901594225,-9.406292478456589,-7.049485871931882
0.2643816015132707,-9.531746400124883,-7.224982267095859
0.2659006914235497,-9.656097880772723,-7.407870124218956
0.2674285097557094,-9.779045502606841,-7.5987995433091795
0.26896510666171786,-9.900636793779574,-7.74771509732263
0.2705105325817073,-10.02090749061664,-7.901918685997568
0.2720648382456302,-10.141719086526852,-8.061799739838872
0.27362807467492417,-10.260659234067905,-8.284563686950394
0.27520029318418715,-10.374749131661545,-8.400382412448547
0.2767815453828616,-10.490576839859402,-8.519374645445623
0.2783718831769286,-10.603546480065118,-8.704208702385754
0.2799713587706122,-10.716967752307076,-8.831951582750042
0.2815800246680922,-10.828384319495,-9.030899869919436
0.2831979336752284,-10.939740959661208,-9.09929411522249
0.28482513890129363,-11.048892941910346,-9.239401259650638
0.2864616937607174,-11.161482817488306,-9.458419674128935
0.2881076519748388,-11.26511821911723,-9.533951053033395
0.28976306757367043,-11.37234755667222,-9.68907271481587
0.2914279948976717,-11.477589985227617,-9.768762011528622
0.2931024885995327,-11.583228048494195,-9.932666173410317
0.2947866036459682,-11.688064438689086,-10.102999566398118
0.29648039531952197,-11.788962890359254,-10.19073880947317
0.2981839192203817,-11.891028977764368,-10.280287236002435
0.2998972312682036,-11.992210662388072,-10.560574472004872
0.30162038770394856,-12.092577220319587,-10.658172844896434
0.3033534450917279,-12.192136756945116,-10.758015053962442
0.3050964603206605,-12.290693101836759,-10.860206705779303
0.30684949060673994,-12.388671130863798,-11.072099696478684
0.3086125934947129,-12.48596201112333,-11.072099696478684
0.3103858268599678,-12.582238663185358,-11.294863643590205
0.3121692489104349,-12.67776885687142,-11.35238693248112
0.31396291818849703,-12.813145408728124,-11.46977096519356
0.3157668935729111,-12.866964711223062,-11.590416079207365
0.3175812342807409,-12.960674649774388,-11.652019166255553
0.31940599986930096,-13.054088046587331,-11.842251539389855
0.32124125023811184,-13.145534564407605,-11.973865999969565
0.3230870456308659,-13.237375408991062,-12.041199826559248
0.32494344663740515,-13.331974233245294,-12.17908267141558
0.3268105141957102,-13.418250923438995,-12.321487062561683
0.3286883095939005,-13.507609654195505,-12.394479449976679
0.3305768944722461,-13.597317729481935,-12.544251009673207
0.33247633082519124,-13.68512518248465,-12.621119296336117
0.3343866810033892,-13.772945632667938,-12.69937267145568
0.3363080077157491,-13.860314277543825,-12.779061968168435
0.3382403740314944,-13.947226153069842,-12.942966130050129
0.340183843382233,-14.034493927022496,-12.942966130050129
0.3421384795640399,-14.119666467093523,-13.11329952303793
0.3441043467395508,-14.204389776682316,-13.290587192642247
0.3460815094400685,-14.289084305726794,-13.290587192642247
0.3480700325676817,-14.372869447629395,-13.382020987040946
0.3500699813973945,-14.491202353779167,-13.382020987040946
0.3520814215792698,-14.539723621252069,-13.475421249582379
0.3541044191405843,-14.622729680076594,-13.668472801536245
0.3561390404879955,-14.705162741083726,-13.668472801536245
0.35818535240972205,-14.78650238482662,-13.870506662419116
0.3602434220777357,-14.867782069851987,-13.975160999200764
0.3623133170499666,-14.950100458852692,-13.975160999200764
0.3643951052725207,-15.02952610328987,-14.192353496133128
0.3664888550819104,-15.109516472127043,-14.192353496133128
0.3685946352072974,-15.188881870517656,-14.420982325728168
0.3707125147727492,-15.268066792182687,-14.480070921833372
0.3728425632995079,-15.348138210018842,-14.539974558725246
0.3749848507082723,-15.426121017088859,-14.539974558725246
0.3771394473214933,-15.50341140570987,-14.662319122895365
0.37930642386568186,-15.581124663454688,-14.662319122895365
0.3814858514737314,-15.659047481246107,-14.788210395975568
0.383677801687252,-15.735544484216444,-14.984165956609377
0.38588234645891945,-15.813283729700922,-15.119894028502115
0.3880995581548366,-15.888381551104931,-15.189382628055393
0.3903295095569093,-15.964117216454483,-15.119894028502115
0.3925722738652354,-16.061073738836097,-15.260001172930263
0.3948279247005075,-16.115550300355235,-15.260001172930263
0.3970965361064295,-16.189862473299254,-15.260001172930263
0.3993781825521476,-16.264427282412402,-15.479019587408558
0.4016729389346945,-16.338744746948382,-15.479019587408558
0.403980880581448,-16.412726946760948,-15.631419252975927
0.4063020832526033,-16.48635004178562,-15.709672628095493
0.4086366231436606,-16.560295219231026,-15.789361924808247
0.4109845768879262,-16.632793550714037,-15.870540827030041
0.4133460215590276,-16.70661494575324,-16.037597762058567
0.4157210346734434,-16.778149868533124,-15.870540827030041
0.4181096941930487,-16.859350097167617,-15.95326608668994
0.4205120785276736,-16.92280333761223,-16.211338722752796
0.4229282665376769,-16.99481320753261,-16.211338722752796
0.42535833753653546,-17.065616633906203,-16.300887149282058
0.4278023712934471,-17.139292914334973,-16.48572120622219
0.4302604480359496,-17.208225532597975,-16.48572120622219
0.4327326484525536,-17.27877924584871,-16.581174385284495
0.4352190536953919,-17.349421058009725,-16.678772758176056
0.4377197453828831,-17.418942649241796,-16.778614967242067
0.4402348056024107,-17.488836240974223,-16.778614967242067
0.4427643169130179,-17.558784708640303,-16.678772758176056
0.44530836234811744,-17.62813612181859,-16.778614967242067
0.44786702541821743,-17.749599960447473,-17.09269960975831
0.4504403901136626,-17.766430911917684,-16.985460955840576
0.4530285409073912,-17.835657643093615,-17.09269960975831
0.4556315627577081,-17.903972586654675,-17.09269960975831
0.4582495411110738,-17.97262871384561,-17.20265345277294
0.4608825619049087,-18.04057061345172,-17.31546355686983
0.4635307115704146,-18.108957579179158,-17.43128228236798
0.4661940770354117,-18.176501438004124,-17.31546355686983
0.468872745727192,-18.244366755372813,-17.550274515365057
0.4715668055753893,-18.31153621215754,-17.550274515365057
0.4742763450148654,-18.378796097867504,-17.79851035261538
0.4770014529886135,-18.446132917185192,-17.672619079535174
0.479742218950677,-18.512855642592815,-17.928160124259055
0.482498732869087,-18.590885062670942,-17.672619079535174
0.4852710852288144,-18.646061442902017,-17.79851035261538
0.4880593670347412,-18.712540258565184,-18.06179973983887
0.4908636698146471,-18.782492870880393,-18.199682584695204
0.4936840856222143,-18.8450298320828,-18.06179973983887
0.4965207070400491,-18.911855894429518,-18.199682584695204
0.4993736271827213,-18.977642666734283,-18.06179973983887
0.5022429396998204,-19.04195004102568,-18.34208697584131
0.5051287387790295,-19.10807238916791,-18.48931954404837
0.5080311191492184,-19.17267357577739,-18.199682584695204
0.5109501760835512,-19.237928874570148,-18.48931954404837
0.5138860054026154,-19.303758711443983,-18.64171920961574
0.5168387034775663,-19.368013004993326,-18.64171920961574
0.5198083672332913,-19.43543839661091,-18.799661881448056
0.5227950941515903,-19.502389825265883,-18.34208697584131
0.525798982274377,-19.564767488781538,-18.799661881448056
0.5288201302068964,-19.625714646659763,-19.133899436317556
0.5318586371209617,-19.689897048680812,-19.04789771869838
0.5349146027582099,-19.75486544612992,-19.04789771869838
0.5379881274333758,-19.819739384530703,-19.31118710592187
0.5410793120375847,-19.882138334138837,-19.133899436317556
0.5441882580416649,-19.946392919485458,-19.31118710592187
0.5473150674994778,-20.009376384603776,-19.22163867939261
0.5504598430512682,-20.072812585590864,-19.402620900320567
0.5536226879270338,-20.13598084537646,-19.31118710592187
0.5568037059499135,-20.199180477968945,-19.591474341924307
0.5600030015395955,-20.262367351947262,-19.496021162862004
0.5632206797157452,-20.32540001345451,-19.22163867939261
0.5664568461014523,-20.389547262113787,-19.31118710592187
0.5697116069266983,-20.461040940381157,-19.591474341924307
0.5729850690318432,-20.51852175413782,-19.788914923881876
0.5762773398711326,-20.57690389604644,-19.788914923881876
0.5795885275162257,-20.63956023325433,-19.689072714815868
0.582918740659742,-20.702114325078696,-20.21295340941275
0.5862680886188295,-20.76465724982668,-19.99576091248039
0.5896366813387534,-20.837301418353398,-19.89110657569874
0.5930246293965048,-20.88948588788267,-19.89110657569874
0.5964320440044308,-20.95140671464015,-20.102999566398122
0.5998590370138848,-21.013033634837704,-19.591474341924307
0.6033057209188982,-21.07549997243979,-20.102999566398122
0.6067722088598736,-21.136795079969993,-20.102999566398122
0.6102586146272979,-21.198735107402847,-20.325763513509642
0.6137650526654782,-21.26080411429268,-20.102999566398122
0.6172916380762985,-21.32289594826917,-20.56057447200487
0.6208384866229976,-21.383827756827817,-20.441582239007793
0.6244057147339693,-21.445423746205936,-20.441582239007793
0.6279934395065848,-21.57244148539035,-20.441582239007793
0.6316017787110358,-21.56827783018153,-20.56057447200487
0.6352308507942006,-21.62977444570299,-20.93846008089887
0.6388807748835325,-21.691715524027266,-20.682919036174987
0.6425516707909699,-21.752247289084337,-21.209982541335016
0.6462436590168695,-21.814089382803786,-20.808810309255193
0.6499568607539618,-21.875479966038284,-21.35238693248112
0.6536913978913291,-21.93586678277812,-20.93846008089887
0.657447393018407,-21.997537965163506,-20.93846008089887
0.6612249694290082,-22.06076830835807,-21.209982541335016
0.6650242511253699,-22.11908199503126,-20.93846008089887
0.6688453628222242,-22.180662700770824,-21.209982541335016
0.6726884299508917,-22.24680497581147,-21.209982541335016
0.6765535786633997,-22.301882630447672,-20.93846008089887
0.6804409358366225,-22.362314330213657,-21.209982541335016
0.6843506290764463,-22.42309833685372,-21.209982541335016
0.6882827867219583,-22.484131300967427,-21.49961950068818
0.6922375378496595,-22.545286261813573,-22.14419939295737
0.6962150122777014,-22.605311009378703,-21.809961838087872
0.7002153405701478,-22.665968231721774,-21.49961950068818
0.7042386540412605,-22.72736286085057,-21.652019166255553
0.7082850847598098,-22.787011859705693,-21.809961838087872
0.7123547655534097,-22.847715183549056,-22.506321119501816
0.7164478300128783,-22.908217680696183,-21.49961950068818
0.7205644124966228,-22.970402585625777,-20.808810309255193
0.7247046481350502,-23.038095436715047,-22.321487062561683
0.7288686728350027,-23.08981567366508,-21.809961838087872
0.7330566232842193,-23.15035098174942,-22.14419939295737
0.7372686369558226,-23.210643481699297,-21.973865999969565
0.7415048521128312,-23.27121641119885,-21.973865999969565
0.7457654078126991,-23.331425730318898,-21.809961838087872
0.7500504439118789,-23.392198776127625,-22.14419939295737
0.7543601010704147,-23.45463768687821,-22.69937267145568
0.7586945207565577,-23.51281255738163,-22.14419939295737
0.7630538452514106,-23.573090314729477,-22.321487062561683
0.7674382176535985,-23.634597714301407,-22.321487062561683
0.7718477818839656,-23.694161037699708,-22.321487062561683
0.7762826826903001,-23.7545250659703,-22.321487062561683
0.7807430656520847,-23.869048909290356,-23.113299523037934
0.7852290771852771,-23.88332910028749,-22.321487062561683
0.7897408645471142,-23.951030783825757,-22.506321119501816
0.7942785758409477,-23.99648945249598,-22.14419939295737
0.7988423600211044,-24.056368137169983,-22.506321119501816
0.8034323668977768,-24.11684788648701,-22.90140653233855
0.8080487471419395,-24.177735790403958,-23.336063470149455
0.8126916522902968,-24.23826865348819,-22.69937267145568
0.8173612347502556,-24.298294290658944,-22.90140653233855
0.8220576478049287,-24.359029603581313,-22.90140653233855
0.8267810456181668,-24.421877316628894,-21.973865999969565
0.8315315832396186,-24.4805698544667,-23.336063470149455
0.8363094166098209,-24.540359606436468,-22.321487062561683
0.8411147025653172,-24.60109219145878,-23.113299523037934
0.8459475988438055,-24.66312354513619,-22.90140653233855
0.8508082640893176,-24.72306569445449,-22.506321119501816
0.8556968578574253,-24.789673311504366,-24.082399653118497
0.8606135406204783,-24.84384412470701,-23.113299523037934
0.8655584737728726,-24.904333760325237,-22.69937267145568
0.8705318196363474,-24.965526035464777,-23.336063470149455
0.8755337414653142,-25.026477964072775,-23.94876003753868
0.8805644034522151,-25.088169809978748,-22.60177429856412
0.8856239707329132,-25.14879787672415,-23.006060869120198
0.8907126093921129,-25.208580463904653,-23.451882195647606
0.8958304864688125,-25.296868491629844,-23.223253366052564
0.9009777699617858,-25.33081859770494,-23.819110265895006
0.9061546288350988,-25.391666532460523,-22.90140653233855
0.9113612330236542,-25.453002851416727,-23.570874428644682
0.9165977534387716,-25.514964783113,-23.451882195647606
0.921864361973796,-25.57519740265574,-22.41292085696038
0.9271612315097418,-25.636452692656796,-24.22028249797483
0.9324885359209666,-25.697944895837033,-23.570874428644682
0.9378464500808794,-25.75949612386783,-23.113299523037934
0.9432351498676812,-25.84865275874442,-24.22028249797483
0.9486548121701376,-25.882154256295987,-23.819110265895006
0.9541056148933856,-25.943795240020098,-24.362686889120933
0.9595877369647748,-26.005391398486136,-24.984165956609377
0.9651013583397384,-26.06715545136899,-25.15449934959718
0.9706466600077022,-26.12934627153888,-24.22028249797483
0.9762238239980252,-26.190780464940765,-24.082399653118497
0.9818330333859748,-26.256648935525504,-24.082399653118497
0.9874744722987364,-26.314746872032437,-23.223253366052564
0.9931483259214584,-26.379305916267704,-23.006060869120198
0.9988547805033294,-26.44231540860116,-24.509919457327992
1.0045940233636936,-26.501430024727036,-24.509919457327992
1.010366242898198,-26.56481525365889,-24.984165956609377
1.016171628584978,-26.627940976070597,-24.509919457327992
1.0220103709908777,-26.688630531363017,-24.509919457327992
1.0278826617777042,-26.751949604226194,-23.113299523037934
1.0337886937085186,-26.813941990475332,-24.984165956609377
1.0397286606539653,-26.876872519594073,-24.22028249797483
1.045702757598635,-27.061706965110396,-25.709672628095493
1.0517111806474655,-27.00270238332802,-25.51662107614163
1.0577541270321784,-27.065812742091822,-24.662319122895365
1.0638317951177538,-27.130264304376848,-24.662319122895365
1.0699443844089431,-27.193440456247032,-24.362686889120933
1.0760920955568145,-27.25587380063379,-24.362686889120933
1.0822751303653442,-27.32023430226356,-24.509919457327992
1.0884936917980366,-27.384026914251475,-24.509919457327992
1.0947479839845893,-27.447133833544886,-25.51662107614163
1.1010382122275928,-27.510824248217588,-24.82026179472768
1.10736458300927,-27.574967540944677,-24.82026179472768
1.113727303998254,-27.63944028016605,-24.362686889120933
1.1201265840564054,-27.703327593935118,-24.082399653118497
1.126562633245668,-27.767911071200977,-25.15449934959718
1.1330356628349638,-27.832476193169192,-23.819110265895006
1.1395458853071296,-27.897258348193393,-25.709672628095493
1.1460935143658906,-27.96204815622632,-25.709672628095493
1.1526787649428754,-28.02763150382003,-25.331787019201496
1.1593018532046722,-28.092095804982424,-24.984165956609377
1.165962996559924,-28.15737810304187,-25.51662107614163
1.1726624136664656,-28.222975869632222,-26.123599479677743
1.1794003244385007,-28.294557626650885,-24.362686889120933
1.1861769500538213,-28.354479088899748,-25.51662107614163
1.192992512961068,-28.42015300174554,-25.331787019201496
1.1998472368870314,-28.486664547509935,-25.709672628095493
1.2067413468439974,-28.552593077093547,-24.509919457327992
1.213675069137132,-28.619018477040736,-23.819110265895006
1.2206486313719112,-28.686627182488888,-23.94876003753868
1.2276622624615916,-28.752533676595945,-26.123599479677743
1.2347161926347248,-28.81941324592077,-26.123599479677743
1.241810653442715,-28.886598973239998,-26.123599479677743
1.2489458777674192,-28.954060653274105,-25.709672628095493
1.2561220998287936,-29.080519067742074,-25.911706488978364
1.26333955519258,-29.089271221573267,-25.331787019201496
1.2705984807780395,-29.15734629214201,-25.15449934959718
1.277899114865729,-29.225873994232835,-25.709672628095493
1.285241697105324,-29.29930669887966,-25.911706488978364
1.292626468523484,-29.362545908971747,-23.6932189928148
1.3000536715317654,-29.431801791720346,-22.321487062561683
1.3075235499345783,-29.50040865725545,-24.082399653118497
1.3150363489371903,-29.56959625116324,-26.346363426789267
1.3225923151537742,-29.64131360024348,-26.346363426789267
1.330191696615505,-29.709223963343298,-26.123599479677743
1.3378347427787007,-29.779548348929225,-27.09269960975831
1.345521704533011,-29.859902975278665,-25.51662107614163
1.3532528342096537,-29.919568668306326,-24.984165956609377
1.361028385589696,-29.993253655939252,-27.372986845760746
1.3688486139123877,-30.06158107012117,-27.09269960975831
1.3767137758835368,-30.132640207496024,-25.15449934959718
1.3846241296839388,-30.204223551293005,-26.123599479677743
1.3925799349778492,-30.276061461171345,-26.82941022253482
1.4005814529215084,-30.348103040898753,-27.672619079535178
1.4086289461717154,-30.42090616036754,-27.99446591324919
1.4167226788944483,-30.494645539154867,-24.22028249797483
1.424862916773535,-30.566207485280973,-25.15449934959718
1.4330499270193775,-30.640854677283702,-25.709672628095493
1.4412839783777205,-30.71338475500097,-25.709672628095493
1.4495653411384741,-30.801321706266833,-26.82941022253482
1.4578942871445866,-30.863200073943347,-26.581174385284495
1.466271089800968,-30.935981945200478,-24.662319122895365
1.4746960240834643,-31.011701927824543,-25.911706488978364
1.4831693665478844,-31.08791457418661,-27.672619079535178
1.4916913953390774,-31.161854942175022,-24.984165956609377
1.5002623902000638,-31.237871651631796,-26.123599479677743
1.508882632481218,-31.31404659025074,-27.372986845760746
1.5175524051495042,-31.39131265608498,-26.581174385284495
1.5262719927977642,-31.468007933738008,-27.372986845760746
1.5350416816540595,-31.545965782202376,-27.372986845760746
1.5438617595910693,-31.62340496141409,-27.09269960975831
1.5527325161355356,-31.701777739604413,-29.133899436317556
1.5616542424777722,-32.03243439623522,-26.346363426789267
1.5706272314812195,-31.888809543329053,-29.133899436317556
1.5796517776920602,-31.995325580476365,-26.123599479677743
1.5887281773488868,-32.01937154642423,-26.346363426789267
1.5978567283924263,-32.10000006686785,-26.581174385284495
1.6070377304753212,-32.180630784945194,-28.34208697584131
1.6162714849719635,-32.262707589660586,-27.372986845760746
1.625558294988391,-32.34641771932297,-24.82026179472768
1.6348984653722345,-32.4263680841715,-29.133899436317556
1.6442923027227236,-32.50910472768778,-27.09269960975831
1.6537401154007558,-32.594631127422076,-25.911706488978364
1.6632422135390141,-32.688436949325585,-27.09269960975831
1.672798909052149,-32.76088684919237,-27.99446591324919
1.6824105156470173,-32.84598511123271,-27.09269960975831
1.6920773488329808,-32.931407202930856,-26.581174385284495
1.7017997259322617,-33.01752596557095,-27.09269960975831
1.7115779660903596,-33.105786824835384,-26.82941022253482
1.7214123902865277,-33.19237885236217,-27.99446591324919
1.7313033213443088,-33.27958944258472,-28.719972584735306
1.7412510839421331,-33.36812980463697,-25.709672628095493
1.7512560046239762,-33.45784864854378,-28.719972584735306
1.7613184118100764,-33.54710580072276,-24.984165956609377
1.7714386358077174,-33.637764306362754,-27.09269960975831
1.7816170088220695,-33.72897651845735,-25.709672628095493
1.7918538649670959,-33.82109328391604,-27.99446591324919
1.8021495402765195,-33.91352922545732,-26.581174385284495
1.8125043727148524,-34.01159857541846,-26.82941022253482
1.8229187021884918,-34.101165974634384,-26.581174385284495
1.8333928705568776,-34.195960672564986,-26.346363426789267
1.8439272216437124,-34.29261113667118,-25.911706488978364
1.8545221012482491,-34.38834811517579,-26.82941022253482
1.8651778571566435,-34.48576723227636,-25.911706488978364
1.875894839153366,-34.58404138061143,-25.51662107614163
1.8866733990326898,-34.72746310024898,-26.346363426789267
1.897513890610235,-34.783922222885295,-26.82941022253482
1.9084166697345812,-34.884015892939686,-28.719972584735306
1.9193820942989552,-34.99453464314246,-27.372986845760746
1.9304105242529717,-35.089598801376475,-27.372986845760746
1.941502321614453,-35.193191240623655,-28.34208697584131
1.952657850481312,-35.29772719059497,-28.34208697584131
1.9638774770435048,-35.40357962854917,-29.133899436317556
1.975161569595048,-35.510780914441426,-27.09269960975831
1.986510498546112,-35.618972539789596,-27.372986845760746
1.9979246364351784,-35.72833096743237,-27.672619079535178
2.009404357941269,-35.83868912038212,-27.672619079535178
2.020950039896245,-35.95065370442922,-23.6932189928148
2.032562061297175,-36.063704139465486,-24.984165956609377
2.0442408033187807,-36.177970780295844,-26.346363426789267
2.0559866493259444,-36.293450365081405,-29.133899436317556
2.067799984886296,-36.41081764323691,-29.591474341924307
2.079681197782868,-36.5290951772543,-28.34208697584131
2.0916306780268266,-36.96240231467952,-28.34208697584131
2.103648817870272,-36.77029414003706,-26.82941022253482
2.115736011819117,-36.893194764728314,-24.082399653118497
2.127892656646034,-37.019927185730936,-27.672619079535178
2.1401191514034825,-37.14435370949304,-27.09269960975831
2.1524158974368053,-37.27166153906711,-26.346363426789267
2.1647832983974062,-37.40150625108061,-23.113299523037934
2.1772217602559967,-37.53268024284332,-25.911706488978364
2.189731691315927,-37.669349279881494,-27.09269960975831
2.2023135022265823,-37.801746892951705,-27.09269960975831
2.2149676059968693,-37.93887389777489,-29.133899436317556
2.2276944180087703,-38.07917601029309,-24.082399653118497
2.2404943560309785,-38.219842231245536,-30.102999566398122
2.2533678402326123,-38.36370849223258,-29.133899436317556
2.2663152931970068,-38.50995651892041,-27.372986845760746
2.2793371399355893,-38.66005387733993,-26.82941022253482
2.2924338079018227,-38.81076774586155,-25.51662107614163
2.305605727005245,-38.963412915125886,-27.99446591324919
2.318853329625579,-39.119851191615645,-27.09269960975831
2.332177050626922,-39.279383740648925,-25.15449934959718
2.345577327372026,-39.44151128286477,-26.123599479677743
2.359054599736651,-39.73452876424885,-24.82026179472768
2.372609310124005,-39.77557095614695,-28.719972584735306
2.386241903479267,-39.9477633318644,-28.34208697584131
2.3999528273041935,-40.122465817247516,-24.362686889120933
2.4137425316718035,-40.30228240697949,-27.99446591324919
2.4276114692411594,-40.486535352261185,-27.99446591324919
2.4415600952722216,-40.67153043437466,-29.591474341924307
2.455588867640792,-40.86278061247352,-29.133899436317556
2.469698246853549,-41.06086393908689,-25.709672628095493
2.4838886960631568,-41.25846101651533,-28.719972584735306
2.498160681083477,-41.46331984226172,-26.581174385284495
2.512514670404853,-41.67832030922309,-27.09269960975831
2.52695113520949,-41.89117422153701,-27.99446591324919
2.5414705493869256,-42.11048254902484,-29.591474341924307
2.55607338954958,-42.338069363786204,-24.082399653118497
2.5707601350484057,-42.578442483926864,-27.372986845760746
2.585531267988621,-42.81281186181098,-29.591474341924307
2.600387273245535,-43.060199202681126,-26.581174385284495
2.615328638480464,-43.315471401104574,-27.99446591324919
2.6303558541567407,-43.58118513262916,-27.99446591324919
2.645469413555814,-43.86059462434937,-29.591474341924307
2.6606698127934387,-44.13255643556867,-26.346363426789267
2.6759575508359648,-44.42637732151483,-27.09269960975831
2.6913331295167144,-44.726718041743595,-29.133899436317556
2.7067970535524544,-45.040907468040416,-27.372986845760746
2.7223498305599647,-45.376583411656945,-28.34208697584131
2.737991971072704,-45.70673402962442,-27.672619079535178
2.753723988557561,-46.0616410834293,-25.911706488978364
2.76954639943172,-46.43260293319278,-25.51662107614163
2.785459723079603,-46.82156345667014,-28.34208697584131
2.8014644818699246,-47.2299885168242,-29.591474341924307
2.817561201172837,-47.65836826225395,-27.672619079535178
2.8337504093771777,-48.111579619719535,-28.719972584735306
2.8500326379078107,-48.58999724287811,-31.35238693248112
2.8664084212430763,-49.09846815565453,-27.672619079535178
2.8828782969323288,-49.64003544000975,-24.662319122895365
2.8994428056135897,-50.22175501536799,-27.09269960975831
2.9161024910312885,-50.853553596265016,-26.82941022253482
2.932857900054117,-51.52187182879901,-27.672619079535178
2.9497095826929733,-52.257135116626344,-27.372986845760746
2.9666580921190246,-53.06286126056979,-26.581174385284495
2.9837039846818603,-53.959005785707205,-28.719972584735306
3.000847819927756,-54.96358933067459,-27.672619079535178
3.018090160618041,-56.099684416652586,-33.11329952303793
3.0354315727475725,-57.41449945229614,-30.102999566398122
3.0528726255633134,-58.9699722069132,-26.581174385284495
3.07041389158302,-60.879830494277854,-27.99446591324919
3.088055946614032,-63.343267094256,-29.591474341924307
3.1057993697721784,-66.83878915707984,-27.99446591324919
3.123644743500785,-73.10485326111898,-30.102999566398122
3.1415926535897927,-81.4086894606574,-30.102999566398122


==> measurements/iir_sweep_all_log.csv <==
id,f,0.032-0.048_float,0.032-0.048_q8,0.032-0.048_q12,0.048-0.064_float,0.048-0.064_q8,0.048-0.064_q12,0.064-0.080_float,0.064-0.080_q8,0.064-0.080_q12,0.080-0.096_float,0.080-0.096_q8,0.080-0.096_q12
0,0.4084704553816718,-29.289787426940084,-24.082399653118497,-27.09269960975831,-35.327872340827284,-27.09269960975831,-inf,-39.76382190597457,-30.102999566398122,-30.102999566398122,-43.27369705256033,-27.09269960975831,-27.09269960975831
1,0.410817454355373,-29.23924304119052,-24.082399653118497,-27.09269960975831,-35.27849935097523,-inf,-27.09269960975831,-39.71200199682489,-25.331787019201496,-27.09269960975831,-43.225625776952214,-30.102999566398122,-25.331787019201496
2,0.4131779387699705,-29.188361060845153,-27.09269960975831,-27.09269960975831,-35.229443275455516,-27.09269960975831,-27.09269960975831,-39.66141093997712,-27.09269960975831,-30.102999566398122,-43.172483741136276,-27.09269960975831,-30.102999566398122
3,0.4155519861104142,-29.137345555482405,-24.082399653118497,-27.09269960975831,-35.18001873377041,-24.082399653118497,-27.09269960975831,-39.612716904486874,-27.09269960975831,-25.331787019201496,-43.12019727776384,-27.09269960975831,-27.09269960975831
4,0.41793967430688234,-29.086319635473995,-24.082399653118497,-27.09269960975831,-35.12979373509188,-27.09269960975831,-inf,-39.564992795800244,-25.331787019201496,-30.102999566398122,-43.07149701876894,-25.331787019201496,-27.09269960975831
5,0.4203410817373196,-29.03802748580119,-inf,-27.09269960975831,-35.08697269024142,-27.09269960975831,-27.09269960975831,-39.52467330028182,-27.09269960975831,-27.09269960975831,-43.03245995496038,-27.09269960975831,-27.09269960975831
6,0.4227562872300193,-29.001778398975503,-27.09269960975831,-27.09269960975831,-35.0571000800109,-27.09269960975831,-27.09269960975831,-39.49736073227722,-25.331787019201496,-25.331787019201496,-43.006449052379594,-27.09269960975831,-30.102999566398122
7,0.42518537006619794,-28.978640352886256,-inf,-27.09269960975831,-35.04052185944316,-27.09269960975831,-27.09269960975831,-39.483417041356,-25.331787019201496,-30.102999566398122,-42.99383421945946,-30.102999566398122,-27.09269960975831
8,0.42762840998262536,-28.969006653570872,-24.082399653118497,-27.09269960975831,-35.03767452056441,-27.09269960975831,-27.09269960975831,-39.483296382353714,-27.09269960975831,-27.09269960975831,-42.99507826022661,-30.102999566398122,-30.102999566398122
9,0.4300854871742107,-28.973366170710033,-inf,-24.082399653118497,-35.04909535626229,-24.082399653118497,-27.09269960975831,-39.49755591579564,-27.09269960975831,-27.09269960975831,-43.01074793228989,-27.09269960975831,-27.09269960975831
10,0.43255668229665645,-28.992315219301098,-27.09269960975831,-inf,-35.075435922753854,-24.082399653118497,-27.09269960975831,-39.52686993696104,-30.102999566398122,-25.331787019201496,-43.0415283903658,-30.102999566398122,-27.09269960975831
11,0.4350420764690925,-29.02657303588626,-inf,-27.09269960975831,-35.11747951255704,-24.082399653118497,-27.09269960975831,-39.57204819574621,-27.09269960975831,-27.09269960975831,-43.08824190393392,-27.09269960975831,-30.102999566398122
12,0.43754175127675393,-29.077001817246504,-24.082399653118497,-inf,-35.176163769661805,-27.09269960975831,-27.09269960975831,-39.63405960942966,-30.102999566398122,-27.09269960975831,-43.15187208348445,-27.09269960975831,-27.09269960975831
13,0.4400557887736347,-29.144632673132328,-27.09269960975831,-27.09269960975831,-35.25261003147137,-27.09269960975831,-inf,-39.714063057414904,-27.09269960975831,-27.09269960975831,-43.23359535228423,-27.09269960975831,-27.09269960975831
14,0.44258427148521357,-29.230699395497943,-24.082399653118497,-27.09269960975831,-35.34816164116662,-27.09269960975831,-24.082399653118497,-39.81344765073387,-27.09269960975831,-30.102999566398122,-43.3348221294247,-30.102999566398122,-27.09269960975831
15,0.44512728241113947,-29.336682757883857,-27.09269960975831,-27.09269960975831,-35.46443445352766,-27.09269960975831,-27.09269960975831,-39.9338859286841,-27.09269960975831,-30.102999566398122,-43.457251280333054,-27.09269960975831,-27.09269960975831
16,0.4476849050279534,-29.46436927661373,-27.09269960975831,-27.09269960975831,-35.60338424521322,-24.082399653118497,-27.09269960975831,-40.0774050418708,-25.331787019201496,-25.331787019201496,-43.602943063455164,-27.09269960975831,-27.09269960975831
17,0.45025722329185713,-29.615930243102003,-24.082399653118497,-27.09269960975831,-35.767398059174525,-24.082399653118497,-27.09269960975831,-40.24648350707586,-27.09269960975831,-27.09269960975831,-43.77441841762939,-27.09269960975831,-27.09269960975831
18,0.4528443216414317,-29.79402980151064,-27.09269960975831,-24.082399653118497,-35.95942022752406,-27.09269960975831,-27.09269960975831,-40.44418517789384,-27.09269960975831,-27.09269960975831,-43.97479666506656,-30.102999566398122,-27.09269960975831
19,0.45544628500043743,-30.001975671030156,-27.09269960975831,-24.082399653118497,-36.18312994556373,-24.082399653118497,-27.09269960975831,-40.674348820598894,-25.331787019201496,-27.09269960975831,-44.20799074250131,-30.102999566398122,-30.102999566398122
20,0.4580631987805884,-30.24393421893223,-24.082399653118497,-24.082399653118497,-36.44319774863738,-24.082399653118497,-27.09269960975831,-40.941863291212414,-27.09269960975831,-27.09269960975831,-44.47899122794139,-30.102999566398122,-27.09269960975831
21,0.46069514888435636,-30.52524573222604,-24.082399653118497,-27.09269960975831,-36.74566687542094,-24.082399653118497,-24.082399653118497,-41.25307911480285,-30.102999566398122,-25.331787019201496,-44.79429229245619,-27.09269960975831,-25.331787019201496
22,0.46334222170780076,-30.771244948975884,-24.082399653118497,-24.082399653118497,-36.64308916623288,-24.082399653118497,-24.082399653118497,-41.013788160754636,-24.082399653118497,-25.331787019201496,-44.49234741115756,-30.102999566398122,-27.09269960975831
23,0.46600450414339295,-30.311933262170648,-24.082399653118497,-24.082399653118497,-36.20645167253146,-24.082399653118497,-27.09269960975831,-40.58570388909079,-27.09269960975831,-27.09269960975831,-44.06842338763533,-27.09269960975831,-25.331787019201496
24,0.46868208358287344,-29.90353229699472,-24.082399653118497,-24.082399653118497,-35.81742031418357,-27.09269960975831,-24.082399653118497,-40.204029360712994,-24.082399653118497,-24.082399653118497,-43.69033793321027,-25.331787019201496,-25.331787019201496
25,0.4713750479201206,-29.538725584231397,-22.321487062561683,-24.082399653118497,-35.46952844761336,-24.082399653118497,-27.09269960975831,-39.86260009052036,-24.082399653118497,-27.09269960975831,-43.35206982607153,-27.09269960975831,-27.09269960975831
26,0.4740834855540353,-29.212043735805267,-22.321487062561683,-24.082399653118497,-35.157903622655084,-24.082399653118497,-24.082399653118497,-39.556758081465105,-27.09269960975831,-27.09269960975831,-43.049063184785965,-27.09269960975831,-27.09269960975831
27,0.47680748539143747,-28.91932673547199,-24.082399653118497,-24.082399653118497,-34.87881946489952,-24.082399653118497,-24.082399653118497,-39.28293418744503,-27.09269960975831,-25.331787019201496,-42.777824020686595,-27.09269960975831,-27.09269960975831
28,0.47954713685000266,-28.65737357629492,-22.321487062561683,-24.082399653118497,-34.62939969054789,-24.082399653118497,-24.082399653118497,-39.03837086785924,-27.09269960975831,-25.331787019201496,-42.53565176208329,-27.09269960975831,-27.09269960975831
29,0.4823025298611744,-28.423706865884494,-24.082399653118497,-24.082399653118497,-34.40741710911454,-24.082399653118497,-24.082399653118497,-38.82093317901501,-27.09269960975831,-25.331787019201496,-42.3204558824552,-27.09269960975831,-27.09269960975831
30,0.48507375487312876,-28.21641087415712,-22.321487062561683,-24.082399653118497,-34.211154249909704,-24.082399653118497,-24.082399653118497,-38.6289773526935,-25.331787019201496,-27.09269960975831,-42.13062823431888,-30.102999566398122,-25.331787019201496
31,0.4878609028537421,-28.03401823239738,-22.321487062561683,-24.082399653118497,-34.03930540725878,-27.09269960975831,-24.082399653118497,-38.461258301592196,-27.09269960975831,-27.09269960975831,-41.9649531442673,-27.09269960975831,-25.331787019201496
32,0.4906640652935757,-27.875430001035454,-24.082399653118497,-24.082399653118497,-33.89090751199509,-24.082399653118497,-27.09269960975831,-38.31686437646247,-27.09269960975831,-25.331787019201496,-41.82254402226137,-27.09269960975831,-27.09269960975831
33,0.49348333420887547,-27.739859458223236,-24.082399653118497,-24.082399653118497,-33.76529182423268,-27.09269960975831,-27.09269960975831,-38.1951719373689,-25.331787019201496,-25.331787019201496,-41.70279931284238,-27.09269960975831,-27.09269960975831
34,0.4963188021446043,-27.62679343961795,-22.321487062561683,-22.321487062561683,-33.662051324643315,-24.082399653118497,-27.09269960975831,-38.095814982292715,-27.09269960975831,-27.09269960975831,-41.605373203726955,-27.09269960975831,-27.09269960975831
35,0.49917056217746936,-27.53596730295008,-24.082399653118497,-24.082399653118497,-33.581020579354025,-24.082399653118497,-24.082399653118497,-38.01866685820025,-27.09269960975831,-27.09269960975831,-41.53015823647226,-27.09269960975831,-27.09269960975831
36,0.5020387079189707,-27.467351118432724,-24.082399653118497,-24.082399653118497,-33.52210448655123,-27.09269960975831,-24.082399653118497,-37.96287580801029,-25.331787019201496,-27.09269960975831,-41.47566557197835,-27.09269960975831,-30.102999566398122
37,0.5049233335184996,-27.415465628969603,-22.321487062561683,-27.09269960975831,-33.47165321402261,-24.082399653118497,-24.082399653118497,-37.91244245841969,-27.09269960975831,-27.09269960975831,-41.42495265379486,-27.09269960975831,-27.09269960975831
38,0.5078245336664,-27.364562839524773,-22.321487062561683,-22.321487062561683,-33.42108747845444,-24.082399653118497,-24.082399653118497,-37.861988009430256,-25.331787019201496,-27.09269960975831,-41.37476974265291,-27.09269960975831,-30.102999566398122
39,0.5107424035970944,-27.313649450591996,-22.321487062561683,-27.09269960975831,-33.370790266039904,-24.082399653118497,-24.082399653118497,-37.812197463715584,-27.09269960975831,-25.331787019201496,-41.325524707326394,-27.09269960975831,-30.102999566398122
40,0.513677039092208,-27.26277683119132,-24.082399653118497,-24.082399653118497,-33.32063370635092,-24.082399653118497,-27.09269960975831,-37.762552959810414,-25.331787019201496,-27.09269960975831,-41.27607827919845,-27.09269960975831,-27.09269960975831
41,0.5166285364837077,-27.212044388361573,-24.082399653118497,-24.082399653118497,-33.27062000086326,-27.09269960975831,-27.09269960975831,-37.71267610302744,-27.09269960975831,-25.331787019201496,-41.225297846987615,-27.09269960975831,-25.331787019201496
42,0.5195969926570697,-27.161240964084065,-24.082399653118497,-22.321487062561683,-33.22050758428467,-27.09269960975831,-24.082399653118497,-37.6621841806311,-27.09269960975831,-25.331787019201496,-41.17449048448981,-27.09269960975831,-27.09269960975831
43,0.5225825050544465,-27.11055888345448,-24.082399653118497,-22.321487062561683,-33.1700647523064,-27.09269960975831,-24.082399653118497,-37.611395613965215,-27.09269960975831,-27.09269960975831,-41.12518776568046,-30.102999566398122,-25.331787019201496
44,0.5255851716778893,-27.059689543712953,-24.082399653118497,-27.09269960975831,-33.11946365844367,-24.082399653118497,-24.082399653118497,-37.56127488856813,-25.331787019201496,-27.09269960975831,-41.07639659103451,-27.09269960975831,-27.09269960975831
45,0.5286050910925482,-27.00883165720363,-24.082399653118497,-27.09269960975831,-33.06870989790169,-24.082399653118497,-27.09269960975831,-37.51191978146582,-25.331787019201496,-25.331787019201496,-41.025894213502205,-30.102999566398122,-30.102999566398122
46,0.5316423624299053,-26.957768595292713,-24.082399653118497,-24.082399653118497,-33.01821920899083,-27.09269960975831,-27.09269960975831,-37.46235934662044,-25.331787019201496,-27.09269960975831,-40.974430841150124,-30.102999566398122,-30.102999566398122
47,0.5346970853910391,-26.90663245795429,-24.082399653118497,-27.09269960975831,-32.968142325511536,-24.082399653118497,-24.082399653118497,-37.412090485120316,-25.331787019201496,-25.331787019201496,-40.924527287678885,-27.09269960975831,-27.09269960975831
48,0.5377693602498941,-26.855515136241607,-22.321487062561683,-inf,-32.91818371407333,-27.09269960975831,-24.082399653118497,-37.36101977012626,-25.331787019201496,-25.331787019201496,-40.87606239797795,-27.09269960975831,-27.09269960975831
49,0.5408592878565716,-26.80425907303703,-24.082399653118497,-27.09269960975831,-32.86820722778994,-24.082399653118497,-27.09269960975831,-37.31030906446388,-30.102999566398122,-27.09269960975831,-40.82664655958578,-27.09269960975831,-27.09269960975831
50,0.5439669696406323,-26.75314696164401,-22.321487062561683,-24.082399653118497,-32.81799336259678,-24.082399653118497,-27.09269960975831,-37.26057220811349,-27.09269960975831,-25.331787019201496,-40.775053746714974,-30.102999566398122,-27.09269960975831
51,0.5470925076144384,-26.70220017890991,-22.321487062561683,-27.09269960975831,-32.76715712180389,-24.082399653118497,-24.082399653118497,-37.211548952259,-27.09269960975831,-27.09269960975831,-40.723847502244354,-27.09269960975831,-27.09269960975831
52,0.5502360043765037,-26.651410641647573,-22.321487062561683,-24.082399653118497,-32.71616002342973,-24.082399653118497,-24.082399653118497,-37.16197761937917,-27.09269960975831,-27.09269960975831,-40.67483946869768,-27.09269960975831,-27.09269960975831
53,0.5533975631148439,-26.60059992318766,-24.082399653118497,-27.09269960975831,-32.66531770270025,-27.09269960975831,-27.09269960975831,-37.111270031803635,-27.09269960975831,-27.09269960975831,-40.626785970523486,-30.102999566398122,-30.102999566398122
54,0.5565772876103791,-26.549820599712135,-24.082399653118497,-24.082399653118497,-32.61490821349366,-24.082399653118497,-24.082399653118497,-37.05992744142502,-25.331787019201496,-25.331787019201496,-40.57696021937166,-27.09269960975831,-25.331787019201496
55,0.5597752822403383,-26.50066123119894,-24.082399653118497,-24.082399653118497,-32.572915729977694,-24.082399653118497,-24.082399653118497,-37.02214535217872,-27.09269960975831,-27.09269960975831,-40.54138032482919,-30.102999566398122,-27.09269960975831
56,0.5629916519816792,-26.469924092889006,-21.072099696478684,-inf,-32.55363156921839,-27.09269960975831,-27.09269960975831,-37.0074265875381,-27.09269960975831,-27.09269960975831,-40.52893713399867,-27.09269960975831,-27.09269960975831
57,0.5662265024145442,-26.462481284217386,-24.082399653118497,-24.082399653118497,-32.55802304735029,-27.09269960975831,-24.082399653118497,-37.0165531792295,-27.09269960975831,-25.331787019201496,-40.54043826211096,-27.09269960975831,-27.09269960975831
58,0.5694799397257184,-26.479212176505595,-24.082399653118497,-24.082399653118497,-32.58710733039165,-24.082399653118497,-24.082399653118497,-37.050599324759446,-25.331787019201496,-27.09269960975831,-40.57698745626789,-30.102999566398122,-30.102999566398122
59,0.572752070712108,-26.521302837351435,-22.321487062561683,-22.321487062561683,-32.64223083644499,-24.082399653118497,-24.082399653118497,-37.110978571381544,-24.082399653118497,-25.331787019201496,-40.64003346179688,-27.09269960975831,-27.09269960975831
60,0.5760430027842725,-26.59029961916767,-22.321487062561683,-24.082399653118497,-32.725132485597975,-24.082399653118497,-24.082399653118497,-37.19951130039021,-25.331787019201496,-27.09269960975831,-40.731439797812456,-27.09269960975831,-27.09269960975831
61,0.5793528439699226,-26.688185359317128,-22.321487062561683,-22.321487062561683,-32.83803326094746,-24.082399653118497,-24.082399653118497,-37.3185202204358,-27.09269960975831,-27.09269960975831,-40.85358348831461,-27.09269960975831,-25.331787019201496
62,0.5826817029174775,-26.817487203646166,-22.321487062561683,-24.082399653118497,-32.98376320835588,-27.09269960975831,-24.082399653118497,-37.47096597970792,-27.09269960975831,-27.09269960975831,-41.00949540860601,-27.09269960975831,-27.09269960975831
63,0.5860296888996334,-26.981430287453435,-24.082399653118497,-24.082399653118497,-33.165943613133855,-24.082399653118497,-24.082399653118497,-37.66064228529048,-25.331787019201496,-25.331787019201496,-41.20306256250808,-25.331787019201496,-27.09269960975831
64,0.5893969118169449,-27.184160265093766,-24.082399653118497,-24.082399653118497,-33.389253392119414,-27.09269960975831,-27.09269960975831,-37.89246245378531,-25.331787019201496,-27.09269960975831,-41.43932584742457,-27.09269960975831,-27.09269960975831
65,0.5927834822014417,-27.431072989630955,-24.082399653118497,-24.082399653118497,-33.65982890680209,-24.082399653118497,-27.09269960975831,-38.17289188029054,-27.09269960975831,-25.331787019201496,-41.72493080481884,-25.331787019201496,-25.331787019201496
66,0.5961895112202454,-27.552667475545963,-24.082399653118497,-24.082399653118497,-33.4686177678069,-27.09269960975831,-27.09269960975831,-37.85707595079528,-25.331787019201496,-27.09269960975831,-41.34430025422837,-27.09269960975831,-30.102999566398122
67,0.5996151106792301,-27.142184798815542,-24.082399653118497,-22.321487062561683,-33.083162224470705,-24.082399653118497,-27.09269960975831,-37.48111550937544,-25.331787019201496,-25.331787019201496,-40.97299248245033,-25.331787019201496,-25.331787019201496
68,0.6030603930266788,-26.787106961907806,-24.082399653118497,-24.082399653118497,-32.75006410231399,-27.09269960975831,-24.082399653118497,-37.15641689350494,-25.331787019201496,-27.09269960975831,-40.6524213284586,-27.09269960975831,-25.331787019201496
69,0.606525471356984,-26.480783238453057,-24.082399653118497,-24.082399653118497,-32.46351591497791,-27.09269960975831,-27.09269960975831,-36.877473843042104,-27.09269960975831,-27.09269960975831,-40.37722459666937,-27.09269960975831,-27.09269960975831
70,0.6100104594143678,-26.218387304861093,-24.082399653118497,-22.321487062561683,-32.219298696303085,-24.082399653118497,-24.082399653118497,-36.64028718159366,-24.082399653118497,-25.331787019201496,-40.143508787578625,-25.331787019201496,-25.331787019201496
71,0.6135154715965981,-25.996422086627984,-24.082399653118497,-22.321487062561683,-32.01437263710148,-27.09269960975831,-24.082399653118497,-36.44198474258097,-25.331787019201496,-27.09269960975831,-39.948482773312755,-27.09269960975831,-27.09269960975831
72,0.617040622958749,-25.812403101657402,-27.09269960975831,-27.09269960975831,-31.84661369457495,-27.09269960975831,-27.09269960975831,-36.28057646633518,-27.09269960975831,-27.09269960975831,-39.79022163357427,-25.331787019201496,-25.331787019201496
73,0.620586029216988,-25.66465422343951,-27.09269960975831,-22.321487062561683,-31.71464438297033,-27.09269960975831,-27.09269960975831,-36.154797572299444,-25.331787019201496,-24.082399653118497,-39.66751572628491,-27.09269960975831,-27.09269960975831
74,0.6241518067523686,-25.552178586903572,-24.082399653118497,-24.082399653118497,-31.617729316470434,-27.09269960975831,-27.09269960975831,-36.06401301027134,-25.331787019201496,-27.09269960975831,-39.57977942472538,-25.331787019201496,-25.331787019201496
75,0.6277380726146418,-25.47458346041319,-24.082399653118497,-22.321487062561683,-31.555203826590336,-27.09269960975831,-24.082399653118497,-36.00617377170383,-27.09269960975831,-25.331787019201496,-39.52399077574803,-27.09269960975831,-25.331787019201496
76,0.6313449445261077,-25.422155280456245,-24.082399653118497,-27.09269960975831,-31.504810323245522,-24.082399653118497,-24.082399653118497,-35.95626166918379,-25.331787019201496,-27.09269960975831,-39.474288791602895,-25.331787019201496,-27.09269960975831
77,0.634972540885482,-25.370732970461262,-24.082399653118497,-24.082399653118497,-31.45432685478108,-27.09269960975831,-24.082399653118497,-35.90612984754255,-27.09269960975831,-25.331787019201496,-39.424351019001676,-24.082399653118497,-24.082399653118497
78,0.6386209807717776,-25.31940663375503,-24.082399653118497,-24.082399653118497,-31.403675552698758,-24.082399653118497,-24.082399653118497,-35.85566402842682,-24.082399653118497,-27.09269960975831,-39.37382420301447,-25.331787019201496,-24.082399653118497
79,0.6422903839482094,-25.26779909526406,-24.082399653118497,-24.082399653118497,-31.3530308348343,-24.082399653118497,-24.082399653118497,-35.8051639590714,-24.082399653118497,-25.331787019201496,-39.32331962032897,-27.09269960975831,-25.331787019201496
80,0.6459808708661353,-25.216263620722902,-24.082399653118497,-24.082399653118497,-31.302121677994087,-24.082399653118497,-24.082399653118497,-35.75465949305021,-25.331787019201496,-25.331787019201496,-39.27385801110734,-30.102999566398122,-25.331787019201496
81,0.6496925626690019,-25.164622027118746,-27.09269960975831,-24.082399653118497,-31.251431864018397,-27.09269960975831,-24.082399653118497,-35.70480745510785,-27.09269960975831,-27.09269960975831,-39.22412375336744,-30.102999566398122,-27.09269960975831
82,0.6534255811963321,-25.112980203090757,-27.09269960975831,-24.082399653118497,-31.200770851789397,-27.09269960975831,-27.09269960975831,-35.65476784677316,-30.102999566398122,-27.09269960975831,-39.17353062016688,-30.102999566398122,-30.102999566398122
83,0.6571800489877075,-25.06131621255482,-24.082399653118497,-24.082399653118497,-31.15043089321442,-27.09269960975831,-inf,-35.60455208779659,-25.331787019201496,-27.09269960975831,-39.12268552710711,-30.102999566398122,-27.09269960975831
84,0.6609560892868038,-25.00977982648667,-24.082399653118497,-24.082399653118497,-31.09987074987324,-27.09269960975831,-27.09269960975831,-35.553697100259726,-27.09269960975831,-27.09269960975831,-39.07299491491344,-27.09269960975831,-27.09269960975831
85,0.6647538260454363,-24.958128380991216,-24.082399653118497,-24.082399653118497,-31.04938080805522,-24.082399653118497,-27.09269960975831,-35.50310104970639,-27.09269960975831,-27.09269960975831,-39.023735744889485,-27.09269960975831,-24.082399653118497
86,0.6685733839276227,-24.9066853765718,-24.082399653118497,-24.082399653118497,-30.998442063514094,-27.09269960975831,-inf,-35.45289536688959,-27.09269960975831,-30.102999566398122,-38.97351580337692,-27.09269960975831,-27.09269960975831
87,0.6724148883136774,-24.855138715076098,-24.082399653118497,-22.321487062561683,-30.947447998704938,-27.09269960975831,-inf,-35.40308344339775,-30.102999566398122,-27.09269960975831,-38.92232528615536,-27.09269960975831,-27.09269960975831
88,0.6762784653043299,-24.803524110992644,-27.09269960975831,-24.082399653118497,-30.896602274403175,-27.09269960975831,-27.09269960975831,-35.35321743639031,-27.09269960975831,-27.09269960975831,-38.871898730830964,-27.09269960975831,-27.09269960975831
89,0.6801642417248625,-24.75194095835713,-27.09269960975831,-22.321487062561683,-30.84575729532393,-24.082399653118497,-27.09269960975831,-35.3025196088851,-25.331787019201496,-27.09269960975831,-38.8227346916856,-30.102999566398122,-27.09269960975831
90,0.6840723451292722,-24.70024456794976,-27.09269960975831,-22.321487062561683,-30.7952122675036,-27.09269960975831,-27.09269960975831,-35.251456113070624,-27.09269960975831,-25.331787019201496,-38.773440107551366,-30.102999566398122,-27.09269960975831
91,0.6880029038044523,-24.648283344167886,-24.082399653118497,-24.082399653118497,-30.74485610510084,-27.09269960975831,-27.09269960975831,-35.200773071658745,-24.082399653118497,-25.331787019201496,-38.72240459153973,-27.09269960975831,-27.09269960975831
92,0.6919560467744269,-24.596300423983553,-24.082399653118497,-22.321487062561683,-30.694456339204645,-27.09269960975831,-27.09269960975831,-35.15083507337075,-24.082399653118497,-30.102999566398122,-38.67107347597887,-27.09269960975831,-25.331787019201496
93,0.6959319038045475,-24.544318832661318,-24.082399653118497,-22.321487062561683,-30.643707523487322,-24.082399653118497,-24.082399653118497,-35.101337282306766,-27.09269960975831,-24.082399653118497,-38.62160207280833,-25.331787019201496,-27.09269960975831
94,0.6999306054057903,-24.495806255602403,-24.082399653118497,-24.082399653118497,-30.607513571501514,-27.09269960975831,-27.09269960975831,-35.0721507483394,-24.082399653118497,-25.331787019201496,-38.59591356306693,-30.102999566398122,-27.09269960975831
95,0.7039522828390226,-24.47742409980905,-24.082399653118497,-24.082399653118497,-30.60733242674528,-27.09269960975831,-27.09269960975831,-35.07920911030227,-27.09269960975831,-25.331787019201496,-38.60658198759803,-27.09269960975831,-27.09269960975831
96,0.7079970681193063,-24.495721667664178,-22.321487062561683,-24.082399653118497,-30.6446478375924,-27.09269960975831,-27.09269960975831,-35.12412259366989,-25.331787019201496,-25.331787019201496,-38.65528104797728,-27.09269960975831,-27.09269960975831
97,0.7120650940202444,-24.552550026822402,-24.082399653118497,-24.082399653118497,-30.721672261939514,-27.09269960975831,-24.082399653118497,-35.20925432289011,-25.331787019201496,-27.09269960975831,-38.744449591021095,-27.09269960975831,-30.102999566398122
98,0.7161564940783288,-24.65056248538968,-27.09269960975831,-24.082399653118497,-30.841505144903614,-27.09269960975831,-24.082399653118497,-35.33789252596594,-25.331787019201496,-27.09269960975831,-38.87747092777907,-27.09269960975831,-25.331787019201496
99,0.7202714025973338,-24.79341481295064,-24.082399653118497,-22.321487062561683,-31.008379582900435,-24.082399653118497,-24.082399653118497,-35.514518020519205,-25.331787019201496,-25.331787019201496,-39.058951015101336,-27.09269960975831,-25.331787019201496
100,0.7244099546527158,-24.98607524956478,-22.321487062561683,-24.082399653118497,-31.228044682773586,-24.082399653118497,-24.082399653118497,-35.74521959433153,-25.331787019201496,-27.09269960975831,-39.29515089961004,-30.102999566398122,-30.102999566398122
101,0.7285722860960551,-25.102838496354785,-24.082399653118497,-24.082399653118497,-31.07142340939002,-24.082399653118497,-24.082399653118497,-35.48155245006609,-27.09269960975831,-27.09269960975831,-38.979847902554525,-27.09269960975831,-27.09269960975831
102,0.7327585335595023,-24.744610755186205,-21.072099696478684,-21.072099696478684,-30.742279444942533,-24.082399653118497,-24.082399653118497,-35.16345653344995,-24.082399653118497,-25.331787019201496,-38.667159633034515,-27.09269960975831,-27.09269960975831
103,0.7369688344602847,-24.44997431433755,-24.082399653118497,-22.321487062561683,-30.473955000741938,-22.321487062561683,-22.321487062561683,-34.90521042037137,-25.331787019201496,-24.082399653118497,-38.41386377049459,-27.09269960975831,-27.09269960975831
104,0.7412033270051922,-24.213015290366204,-21.072099696478684,-21.072099696478684,-30.261467313729234,-27.09269960975831,-24.082399653118497,-34.70216585366015,-25.331787019201496,-27.09269960975831,-38.21547212045908,-27.09269960975831,-25.331787019201496
105,0.7454621501951351,-24.029840148976955,-24.082399653118497,-22.321487062561683,-30.10163196762668,-24.082399653118497,-22.321487062561683,-34.55139858358292,-27.09269960975831,-24.082399653118497,-38.069186071488076,-25.331787019201496,-25.331787019201496
106,0.7497454438296905,-23.898122686291856,-24.082399653118497,-21.072099696478684,-29.99270486004976,-24.082399653118497,-24.082399653118497,-34.45138317567038,-27.09269960975831,-27.09269960975831,-37.97358688696404,-25.331787019201496,-25.331787019201496
107,0.7540533485117149,-23.816850660654467,-22.321487062561683,-21.072099696478684,-29.931061582788615,-24.082399653118497,-24.082399653118497,-34.394974324949736,-24.082399653118497,-25.331787019201496,-37.9193888844626,-27.09269960975831,-25.331787019201496
108,0.7583860056519226,-23.764513587150482,-21.072099696478684,-22.321487062561683,-29.88007932550375,-24.082399653118497,-24.082399653118497,-34.34440161307552,-27.09269960975831,-25.331787019201496,-37.86867108757799,-27.09269960975831,-27.09269960975831
109,0.7627435574735623,-23.71221519040735,-21.072099696478684,-20.102999566398122,-29.82903841755455,-24.082399653118497,-22.321487062561683,-34.29379306082055,-25.331787019201496,-30.102999566398122,-37.81847062305681,-30.102999566398122,-25.331787019201496
110,0.7671261470170753,-23.660137175686124,-21.072099696478684,-22.321487062561683,-29.777970883961153,-24.082399653118497,-24.082399653118497,-34.243392152980064,-24.082399653118497,-25.331787019201496,-37.76864856669675,-27.09269960975831,-25.331787019201496
111,0.7715339181447713,-23.607683166717965,-21.072099696478684,-21.072099696478684,-29.72725545496654,-24.082399653118497,-24.082399653118497,-34.19328428868739,-24.082399653118497,-27.09269960975831,-37.718394497932,-27.09269960975831,-27.09269960975831
112,0.7759670155455869,-23.555527129924975,-21.072099696478684,-22.321487062561683,-29.676177816153277,-24.082399653118497,-24.082399653118497,-34.14261942944754,-25.331787019201496,-27.09269960975831,-37.66784102407784,-25.331787019201496,-25.331787019201496
113,0.7804255847398042,-23.503166582679356,-22.321487062561683,-21.072099696478684,-29.625332769318913,-24.082399653118497,-24.082399653118497,-34.091986129600116,-25.331787019201496,-25.331787019201496,-37.61720522551423,-27.09269960975831,-27.09269960975831
114,0.7849097720838382,-23.450952208284853,-21.072099696478684,-20.102999566398122,-29.574101119604745,-24.082399653118497,-24.082399653118497,-34.04108629379008,-24.082399653118497,-24.082399653118497,-37.56756409993615,-25.331787019201496,-27.09269960975831
115,0.7894197247750504,-23.398498076373105,-22.321487062561683,-22.321487062561683,-29.52302870038246,-24.082399653118497,-24.082399653118497,-33.990819963879,-24.082399653118497,-25.331787019201496,-37.517490214495545,-25.331787019201496,-25.331787019201496
116,0.793955590856568,-23.346244840776947,-21.072099696478684,-22.321487062561683,-29.47164734251544,-24.082399653118497,-24.082399653118497,-33.940414591464986,-25.331787019201496,-25.331787019201496,-37.46700659041689,-27.09269960975831,-27.09269960975831
117,0.7985175192221451,-23.293554571757728,-21.072099696478684,-22.321487062561683,-29.420647824602607,-24.082399653118497,-24.082399653118497,-33.89016350768476,-25.331787019201496,-25.331787019201496,-37.415982690418396,-27.09269960975831,-25.331787019201496
118,0.8031056596210537,-23.241055621461403,-22.321487062561683,-21.072099696478684,-29.36961386994211,-24.082399653118497,-27.09269960975831,-33.83938119559915,-27.09269960975831,-25.331787019201496,-37.36592068245376,-25.331787019201496,-27.09269960975831
119,0.8077201626630013,-23.18847029620093,-21.072099696478684,-22.321487062561683,-29.318634182528637,-24.082399653118497,-22.321487062561683,-33.78834265770654,-24.082399653118497,-24.082399653118497,-37.31650397377025,-27.09269960975831,-25.331787019201496
120,0.812361179823076,-23.1357189775768,-20.102999566398122,-21.072099696478684,-29.26777186154707,-27.09269960975831,-24.082399653118497,-33.7376752014458,-25.331787019201496,-25.331787019201496,-37.266027677186536,-27.09269960975831,-27.09269960975831
121,0.8170288634467012,-23.083129348103544,-22.321487062561683,-22.321487062561683,-29.21657745077677,-24.082399653118497,-24.082399653118497,-33.6874269561745,-25.331787019201496,-27.09269960975831,-37.21494492351419,-27.09269960975831,-27.09269960975831
122,0.8217233667546644,-23.03067555420375,-22.321487062561683,-22.321487062561683,-29.16511369869732,-24.082399653118497,-24.082399653118497,-33.637155517538446,-24.082399653118497,-25.331787019201496,-37.16435221090258,-27.09269960975831,-25.331787019201496
123,0.8264448438481263,-22.978046389290952,-22.321487062561683,-22.321487062561683,-29.11367251944697,-24.082399653118497,-24.082399653118497,-33.58667830487467,-27.09269960975831,-27.09269960975831,-37.11479981971638,-27.09269960975831,-27.09269960975831
124,0.8311934497136826,-22.925395731980927,-22.321487062561683,-22.321487062561683,-29.062369568752064,-24.082399653118497,-27.09269960975831,-33.535775607436975,-25.331787019201496,-25.331787019201496,-37.06507437029228,-27.09269960975831,-25.331787019201496
125,0.8359693402284644,-22.872775554969465,-21.072099696478684,-22.321487062561683,-29.011290251858718,-27.09269960975831,-24.082399653118497,-33.486553991157855,-27.09269960975831,-25.331787019201496,-37.0179699803722,-27.09269960975831,-25.331787019201496
126,0.8407726721652392,-22.829488474072754,-21.072099696478684,-24.082399653118497,-28.9900820623243,-27.09269960975831,-24.082399653118497,-33.47557634940611,-27.09269960975831,-27.09269960975831,-37.01207814958734,-25.331787019201496,-25.331787019201496
127,0.8456036031975559,-22.8337400398837,-22.321487062561683,-22.321487062561683,-29.021282829767053,-24.082399653118497,-24.082399653118497,-33.517465040467314,-27.09269960975831,-30.102999566398122,-37.05930682912688,-27.09269960975831,-27.09269960975831
128,0.8504622919049407,-22.891719603870854,-22.321487062561683,-22.321487062561683,-29.107858091400168,-27.09269960975831,-24.082399653118497,-33.615467931025044,-27.09269960975831,-25.331787019201496,-37.16304869708245,-27.09269960975831,-25.331787019201496
129,0.8553488977780862,-23.007203179964698,-22.321487062561683,-24.082399653118497,-29.254428796297365,-22.321487062561683,-24.082399653118497,-33.77456514860431,-27.09269960975831,-25.331787019201496,-37.32847056568761,-27.09269960975831,-27.09269960975831
130,0.860263581224079,-23.168249888264356,-21.072099696478684,-22.321487062561683,-29.197137186064175,-24.082399653118497,-24.082399653118497,-33.63184450620627,-25.331787019201496,-27.09269960975831,-37.14243172766926,-27.09269960975831,-27.09269960975831
131,0.8652065035716955,-22.86564273657847,-22.321487062561683,-21.072099696478684,-28.92967200324862,-24.082399653118497,-24.082399653118497,-33.37775266735885,-25.331787019201496,-25.331787019201496,-36.89489780800022,-27.09269960975831,-25.331787019201496
132,0.8701778270766594,-22.638860120764726,-22.321487062561683,-21.072099696478684,-28.735688846637967,-27.09269960975831,-27.09269960975831,-33.196371800763956,-25.331787019201496,-27.09269960975831,-36.71972067111346,-27.09269960975831,-27.09269960975831
133,0.875177714927003,-22.483170686446986,-22.321487062561683,-22.321487062561683,-28.61163242910696,-24.082399653118497,-22.321487062561683,-33.08457768161899,-25.331787019201496,-25.331787019201496,-36.6139846628961,-27.09269960975831,-27.09269960975831
134,0.8802063312484009,-22.39642304318673,-22.321487062561683,-22.321487062561683,-28.54984168998042,-24.082399653118497,-24.082399653118497,-33.02894706109994,-30.102999566398122,-25.331787019201496,-36.5604635967835,-27.09269960975831,-27.09269960975831
135,0.8852638411095638,-22.343436155046923,-22.321487062561683,-21.072099696478684,-28.4983077812874,-27.09269960975831,-27.09269960975831,-32.97812941888989,-25.331787019201496,-25.331787019201496,-36.51043603898386,-27.09269960975831,-25.331787019201496
136,0.890350410527659,-22.290400563106992,-21.072099696478684,-21.072099696478684,-28.446921759467365,-24.082399653118497,-24.082399653118497,-32.9274411704055,-30.102999566398122,-30.102999566398122,-36.45993801755574,-27.09269960975831,-27.09269960975831
137,0.8954662064737607,-22.237082160772246,-21.072099696478684,-21.072099696478684,-28.395683451553193,-27.09269960975831,-27.09269960975831,-32.8767369509892,-25.331787019201496,-27.09269960975831,-36.409119129339366,-27.09269960975831,-27.09269960975831
138,0.900611396878325,-22.184055572116822,-22.321487062561683,-21.072099696478684,-28.343907421081738,-24.082399653118497,-24.082399653118497,-32.82558614587246,-27.09269960975831,-24.082399653118497,-36.35890403560917,-27.09269960975831,-25.331787019201496
139,0.905786150636717,-22.13057187796037,-21.072099696478684,-21.072099696478684,-28.292509690862783,-24.082399653118497,-27.09269960975831,-32.775031442065895,-25.331787019201496,-27.09269960975831,-36.30855544451513,-30.102999566398122,-27.09269960975831
140,0.9109906376147324,-22.077353962909562,-21.072099696478684,-21.072099696478684,-28.240807985860364,-24.082399653118497,-27.09269960975831,-32.72420222671987,-25.331787019201496,-27.09269960975831,-36.25842895940038,-27.09269960975831,-27.09269960975831
141,0.9162250286541936,-22.023831948518918,-22.321487062561683,-21.072099696478684,-28.18951685943516,-24.082399653118497,-27.09269960975831,-32.673768861943486,-25.331787019201496,-24.082399653118497,-36.207406519263046,-27.09269960975831,-27.09269960975831
142,0.9214894955785423,-21.970612020831734,-21.072099696478684,-21.072099696478684,-28.137904757806783,-27.09269960975831,-27.09269960975831,-32.622649207727875,-25.331787019201496,-25.331787019201496,-36.15698940829193,-25.331787019201496,-27.09269960975831
143,0.926784211198502,-21.91697493359431,-21.072099696478684,-21.072099696478684,-28.086707594517346,-24.082399653118497,-27.09269960975831,-32.571818242786655,-25.331787019201496,-25.331787019201496,-36.10657871277768,-27.09269960975831,-30.102999566398122
144,0.9321093493177164,-21.863714286063303,-21.072099696478684,-19.31118710592187,-28.034884643300828,-27.09269960975831,-27.09269960975831,-32.52061006327311,-27.09269960975831,-27.09269960975831,-36.05657069686298,-27.09269960975831,-25.331787019201496
145,0.9374650847384907,-21.81016479182038,-21.072099696478684,-20.102999566398122,-27.983232883651578,-24.082399653118497,-27.09269960975831,-32.46991833072866,-25.331787019201496,-27.09269960975831,-36.00581238653153,-27.09269960975831,-27.09269960975831
146,0.942851593267501,-21.75659952024573,-21.072099696478684,-20.102999566398122,-27.931593042507945,-24.082399653118497,-24.082399653118497,-32.419590401532034,-25.331787019201496,-25.331787019201496,-35.95471837975752,-27.09269960975831,-27.09269960975831
147,0.9482690517215879,-21.703213551740035,-20.102999566398122,-21.072099696478684,-27.879644037088333,-27.09269960975831,-27.09269960975831,-32.36855537260236,-27.09269960975831,-27.09269960975831,-35.904379098103824,-27.09269960975831,-27.09269960975831
148,0.9537176379335457,-21.649562849878883,-21.072099696478684,-20.102999566398122,-27.827999684259574,-27.09269960975831,-27.09269960975831,-32.31741722535911,-27.09269960975831,-30.102999566398122,-35.85460352994183,-30.102999566398122,-30.102999566398122
149,0.9591975307579593,-21.595696503701266,-21.072099696478684,-21.072099696478684,-27.776605779489007,-27.09269960975831,-24.082399653118497,-32.26631714411429,-25.331787019201496,-27.09269960975831,-35.804034287488115,-30.102999566398122,-30.102999566398122
150,0.9647089100770894,-21.541877258109174,-20.102999566398122,-20.102999566398122,-27.725137881998823,-24.082399653118497,-27.09269960975831,-32.21539734827448,-25.331787019201496,-25.331787019201496,-35.752929136473426,-30.102999566398122,-27.09269960975831
151,0.9702519568067637,-21.48807493944485,-21.072099696478684,-20.102999566398122,-27.67335209726052,-27.09269960975831,-27.09269960975831,-32.16460322416899,-27.09269960975831,-27.09269960975831,-35.70197888015585,-27.09269960975831,-25.331787019201496
152,0.9758268529023236,-21.434273939697583,-21.072099696478684,-22.321487062561683,-27.6226095588948,-24.082399653118497,-24.082399653118497,-32.118498652321314,-25.331787019201496,-25.331787019201496,-35.65880965213268,-27.09269960975831,-25.331787019201496
153,0.9814337813645868,-21.396732276160954,-21.072099696478684,-21.072099696478684,-27.618201218527567,-24.082399653118497,-24.082399653118497,-32.128225056530496,-24.082399653118497,-24.082399653118497,-35.675546121570314,-27.09269960975831,-30.102999566398122
154,0.9870729262458646,-21.42659375693682,-22.321487062561683,-20.102999566398122,-27.685906457610354,-24.082399653118497,-24.082399653118497,-32.21088517929563,-24.082399653118497,-25.331787019201496,-35.76564254143924,-27.09269960975831,-27.09269960975831
155,0.9927444726560037,-21.512877919279404,-21.072099696478684,-20.102999566398122,-27.62279338886296,-24.082399653118497,-24.082399653118497,-32.09024500281544,-27.09269960975831,-27.09269960975831,-35.61730062790836,-30.102999566398122,-27.09269960975831
156,0.9984486067684574,-21.294935689968312,-19.31118710592187,-18.64171920961574,-27.44767296809426,-24.082399653118497,-24.082399653118497,-31.931480532381332,-25.331787019201496,-27.09269960975831,-35.46656920821338,-27.09269960975831,-25.331787019201496
157,1.0041855158263975,-21.16841990592208,-19.31118710592187,-19.31118710592187,-27.36219455316443,-27.09269960975831,-24.082399653118497,-31.858790398770168,-25.331787019201496,-27.09269960975831,-35.39919154908969,-27.09269960975831,-27.09269960975831
158,1.0099553881488643,-21.11004601731985,-19.31118710592187,-19.31118710592187,-27.310455780995653,-24.082399653118497,-22.321487062561683,-31.807825197535916,-27.09269960975831,-24.082399653118497,-35.348345905097325,-27.09269960975831,-27.09269960975831
159,1.0157584131369362,-21.05604766405356,-19.31118710592187,-19.31118710592187,-27.25819867304628,-24.082399653118497,-24.082399653118497,-31.756446766269605,-24.082399653118497,-23.113299523037934,-35.29793653026446,-27.09269960975831,-25.331787019201496
160,1.021594781279974,-21.001618808501004,-19.31118710592187,-18.64171920961574,-27.206317240633,-24.082399653118497,-24.082399653118497,-31.705553989994094,-24.082399653118497,-24.082399653118497,-35.24727250366868,-30.102999566398122,-27.09269960975831
161,1.0274646841618462,-20.947302395065073,-19.31118710592187,-19.31118710592187,-27.15442770898828,-24.082399653118497,-22.321487062561683,-31.654597617074614,-24.082399653118497,-25.331787019201496,-35.19678058647874,-27.09269960975831,-27.09269960975831
162,1.0333683144672245,-20.893100684961695,-18.64171920961574,-18.64171920961574,-27.102361286743843,-24.082399653118497,-22.321487062561683,-31.603452552251735,-25.331787019201496,-24.082399653118497,-35.14604109181759,-25.331787019201496,-30.102999566398122
163,1.039305865987919,-20.83854522793508,-18.64171920961574,-20.102999566398122,-27.050601885169165,-24.082399653118497,-22.321487062561683,-31.552431022132822,-24.082399653118497,-25.331787019201496,-35.09503303083468,-30.102999566398122,-25.331787019201496
164,1.045277533629235,-20.7843092131775,-19.31118710592187,-18.64171920961574,-26.998278608256705,-24.082399653118497,-24.082399653118497,-31.500934805853426,-24.082399653118497,-25.331787019201496,-35.04470611827748,-25.331787019201496,-27.09269960975831
165,1.051283513416367,-20.729623467290104,-19.31118710592187,-19.31118710592187,-26.94631591700783,-24.082399653118497,-24.082399653118497,-31.449948747280253,-25.331787019201496,-27.09269960975831,-34.994171117257615,-27.09269960975831,-27.09269960975831
166,1.0573240025008257,-20.67512372280826,-18.64171920961574,-18.64171920961574,-26.89394442358926,-24.082399653118497,-22.321487062561683,-31.398860554928728,-23.113299523037934,-24.082399653118497,-34.943422726566496,-25.331787019201496,-27.09269960975831
167,1.0633991991669391,-20.62049659976997,-19.31118710592187,-18.64171920961574,-26.84178070013218,-24.082399653118497,-22.321487062561683,-31.347808936246764,-24.082399653118497,-25.331787019201496,-34.89240819684088,-27.09269960975831,-25.331787019201496
168,1.0695093028383256,-20.56559411625657,-19.31118710592187,-18.64171920961574,-26.7898738892537,-24.082399653118497,-22.321487062561683,-31.296803389036377,-24.082399653118497,-25.331787019201496,-34.841569066132834,-27.09269960975831,-27.09269960975831
169,1.0756545140844638,-20.51101273512308,-18.64171920961574,-18.64171920961574,-26.737515312543483,-24.082399653118497,-22.321487062561683,-31.245091314685702,-24.082399653118497,-24.082399653118497,-34.79144856959023,-25.331787019201496,-27.09269960975831
170,1.081835034627265,-20.456046772815167,-18.64171920961574,-18.64171920961574,-26.685457948610185,-24.082399653118497,-24.082399653118497,-31.19377676214866,-24.082399653118497,-25.331787019201496,-34.74077605839893,-27.09269960975831,-27.09269960975831
171,1.0880510673477064,-20.40098905013066,-19.31118710592187,-18.64171920961574,-26.633507974423246,-24.082399653118497,-22.321487062561683,-31.142935919896644,-24.082399653118497,-25.331787019201496,-34.68950080924334,-27.09269960975831,-25.331787019201496
172,1.0943028162924717,-20.346126185380307,-18.64171920961574,-19.31118710592187,-26.580834436847116,-24.082399653118497,-24.082399653118497,-31.091689180705593,-24.082399653118497,-25.331787019201496,-34.63852868820467,-27.09269960975831,-27.09269960975831
173,1.1005904866806715,-20.291392843503978,-18.64171920961574,-18.06179973983887,-26.528282777741072,-24.082399653118497,-24.082399653118497,-31.040435408298215,-24.082399653118497,-24.082399653118497,-34.58824590373334,-27.09269960975831,-27.09269960975831
174,1.1069142849105633,-20.236315826872943,-19.31118710592187,-18.06179973983887,-26.47587400597702,-24.082399653118497,-24.082399653118497,-30.989035511162637,-25.331787019201496,-24.082399653118497,-34.53789198230813,-25.331787019201496,-25.331787019201496
175,1.1132744185663361,-20.181093610059577,-18.64171920961574,-19.31118710592187,-26.423626448877457,-24.082399653118497,-22.321487062561683,-30.937547435143564,-24.082399653118497,-25.331787019201496,-34.48791897616754,-27.09269960975831,-27.09269960975831
176,1.1196710964249137,-20.132130432386436,-20.102999566398122,-19.31118710592187,-26.40541691661273,-24.082399653118497,-24.082399653118497,-30.937231134204946,-24.082399653118497,-25.331787019201496,-34.496726474130874,-27.09269960975831,-25.331787019201496
177,1.1261045284628262,-20.113939008239527,-19.31118710592187,-18.06179973983887,-26.329069619733048,-24.082399653118497,-24.082399653118497,-30.838474459899746,-25.331787019201496,-25.331787019201496,-34.38641847040221,-25.331787019201496,-25.331787019201496
178,1.1325749258630857,-20.01526222935025,-19.31118710592187,-18.64171920961574,-26.266420381151818,-27.09269960975831,-22.321487062561683,-30.783570124262468,-25.331787019201496,-25.331787019201496,-34.3341469355228,-25.331787019201496,-27.09269960975831
179,1.1390825010221184,-19.959991024428238,-19.31118710592187,-18.64171920961574,-26.213835868636437,-27.09269960975831,-24.082399653118497,-30.732166126237335,-23.113299523037934,-25.331787019201496,-34.283604775721244,-27.09269960975831,-25.331787019201496
180,1.1456274675567573,-19.90427397695024,-19.31118710592187,-19.31118710592187,-26.16162664095919,-27.09269960975831,-24.082399653118497,-30.681096853792752,-25.331787019201496,-25.331787019201496,-34.232412379434834,-27.09269960975831,-25.331787019201496
181,1.152210040311227,-19.84898551811601,-18.64171920961574,-18.64171920961574,-26.108805569898873,-27.09269960975831,-24.082399653118497,-30.629316527637677,-25.331787019201496,-25.331787019201496,-34.18156900501408,-27.09269960975831,-27.09269960975831
182,1.1588304353642096,-19.793188314548303,-19.31118710592187,-18.64171920961574,-26.056171348798628,-27.09269960975831,-27.09269960975831,-30.577825149687513,-25.331787019201496,-30.102999566398122,-34.13061254563628,-25.331787019201496,-27.09269960975831
183,1.165488870035951,-19.73752265135372,-19.31118710592187,-18.64171920961574,-26.003579957256093,-24.082399653118497,-27.09269960975831,-30.526438203467414,-27.09269960975831,-27.09269960975831,-34.079927602389176,-30.102999566398122,-27.09269960975831
184,1.1721855628953626,-19.681742459745447,-20.102999566398122,-19.31118710592187,-25.950753238188472,-27.09269960975831,-24.082399653118497,-30.474975793785127,-27.09269960975831,-27.09269960975831,-34.02913328333677,-27.09269960975831,-25.331787019201496
185,1.178920733767228,-19.625891035319654,-20.102999566398122,-18.06179973983887,-25.898218286632808,-27.09269960975831,-24.082399653118497,-30.423652789493318,-25.331787019201496,-30.102999566398122,-33.977884441316526,-30.102999566398122,-30.102999566398122
186,1.1856946037393967,-19.569905943411907,-18.64171920961574,-18.64171920961574,-25.84547232454545,-27.09269960975831,-24.082399653118497,-30.372000916246826,-27.09269960975831,-27.09269960975831,-33.9268776548665,-27.09269960975831,-27.09269960975831
187,1.1925073951700524,-19.514177492380874,-19.31118710592187,-18.64171920961574,-25.792707853978868,-27.09269960975831,-24.082399653118497,-30.320248305886437,-25.331787019201496,-27.09269960975831,-33.876320492498934,-27.09269960975831,-27.09269960975831
188,1.1993593316950115,-19.45783485411279,-19.31118710592187,-18.64171920961574,-25.740179468795056,-22.321487062561683,-24.082399653118497,-30.26894251949954,-25.331787019201496,-27.09269960975831,-33.825302859896176,-27.09269960975831,-24.082399653118497
189,1.2062506382350597,-19.40197016674582,-19.31118710592187,-18.64171920961574,-25.686915155370116,-27.09269960975831,-24.082399653118497,-30.217100747850925,-25.331787019201496,-27.09269960975831,-33.77447882711455,-27.09269960975831,-25.331787019201496
190,1.21318154100334,-19.345799071714055,-19.31118710592187,-18.06179973983887,-25.63406875078082,-24.082399653118497,-24.082399653118497,-30.16576522849315,-25.331787019201496,-27.09269960975831,-33.72300297002731,-27.09269960975831,-27.09269960975831
191,1.2201522675127712,-19.28931520496452,-19.31118710592187,-18.06179973983887,-25.58135260354448,-24.082399653118497,-22.321487062561683,-30.114468476096825,-30.102999566398122,-27.09269960975831,-33.671967680906754,-27.09269960975831,-27.09269960975831
192,1.2271630465835301,-19.233052799226,-19.31118710592187,-18.64171920961574,-25.528084293607485,-24.082399653118497,-24.082399653118497,-30.062301451351836,-30.102999566398122,-27.09269960975831,-33.62147007493473,-27.09269960975831,-27.09269960975831
193,1.2342141083505453,-19.176917047950365,-18.64171920961574,-18.64171920961574,-25.475122471600532,-24.082399653118497,-24.082399653118497,-30.01036977334475,-25.331787019201496,-25.331787019201496,-33.5707556321115,-27.09269960975831,-25.331787019201496
194,1.2413056842710637,-19.120144568572428,-19.31118710592187,-18.64171920961574,-25.42233636621304,-24.082399653118497,-21.072099696478684,-29.958781068082047,-24.082399653118497,-25.331787019201496,-33.519035959206576,-25.331787019201496,-27.09269960975831
195,1.2484380071322434,-19.063285609949,-18.64171920961574,-18.64171920961574,-25.369588234223617,-24.082399653118497,-22.321487062561683,-29.907504242332536,-25.331787019201496,-24.082399653118497,-33.46764128446558,-27.09269960975831,-24.082399653118497
196,1.255611311058796,-19.006471458592394,-19.31118710592187,-18.64171920961574,-25.315916222979915,-24.082399653118497,-22.321487062561683,-29.85542019233947,-24.082399653118497,-24.082399653118497,-33.41745811366791,-27.09269960975831,-25.331787019201496
197,1.262825831520671,-18.949786653823192,-18.64171920961574,-18.06179973983887,-25.26289107211218,-22.321487062561683,-22.321487062561683,-29.80376064483127,-24.082399653118497,-25.331787019201496,-33.36583767142588,-25.331787019201496,-24.082399653118497
198,1.2700818053407978,-18.893003193750623,-18.64171920961574,-18.06179973983887,-25.209814644214852,-24.082399653118497,-24.082399653118497,-29.752052515082482,-27.09269960975831,-27.09269960975831,-33.31466028515967,-30.102999566398122,-30.102999566398122
199,1.2773794707028285,-18.836219500101205,-18.06179973983887,-17.09269960975831,-25.156258960449705,-24.082399653118497,-21.072099696478684,-29.69997371177966,-24.082399653118497,-23.113299523037934,-33.26412133588508,-24.082399653118497,-24.082399653118497
200,1.284719067158997,-18.778860601925796,-17.09269960975831,-17.09269960975831,-25.103399012448776,-22.321487062561683,-21.072099696478684,-29.648618437887034,-24.082399653118497,-24.082399653118497,-33.21256474494666,-24.082399653118497,-24.082399653118497
201,1.2921008356379406,-18.72227144341409,-18.64171920961574,-17.550274515365057,-25.049785108628907,-24.082399653118497,-22.321487062561683,-29.596423063072045,-27.09269960975831,-27.09269960975831,-33.16156885500119,-25.331787019201496,-25.331787019201496
202,1.2995250184526548,-18.664525928284274,-18.06179973983887,-17.09269960975831,-24.99665276769555,-24.082399653118497,-21.072099696478684,-29.544662750192707,-24.082399653118497,-25.331787019201496,-33.11003549636977,-25.331787019201496,-25.331787019201496
203,1.3069918593083971,-18.60774633182445,-18.64171920961574,-18.06179973983887,-24.943047348630852,-22.321487062561683,-22.321487062561683,-29.49246619493521,-24.082399653118497,-25.331787019201496,-33.059234146165686,-25.331787019201496,-24.082399653118497
204,1.3145016033107357,-18.549821840813376,-18.06179973983887,-17.09269960975831,-24.889803590268006,-24.082399653118497,-21.072099696478684,-29.44080787311112,-24.082399653118497,-25.331787019201496,-33.0079225922516,-27.09269960975831,-24.082399653118497
205,1.3220544969735526,-18.492724778886128,-18.64171920961574,-17.550274515365057,-24.83594157833293,-24.082399653118497,-22.321487062561683,-29.38862271451335,-25.331787019201496,-25.331787019201496,-32.957054720276304,-27.09269960975831,-25.331787019201496
206,1.3296507882271644,-18.43477473281872,-18.64171920961574,-17.550274515365057,-24.782890762926883,-22.321487062561683,-21.072099696478684,-29.337224853849982,-24.082399653118497,-25.331787019201496,-32.905127798281185,-25.331787019201496,-25.331787019201496
207,1.3372907264264522,-18.37703436836133,-17.550274515365057,-18.06179973983887,-24.728903274651838,-22.321487062561683,-21.072099696478684,-29.284728424514228,-25.331787019201496,-25.331787019201496,-32.85414068297843,-25.331787019201496,-27.09269960975831
208,1.3449745623590457,-18.319704645890923,-18.06179973983887,-17.550274515365057,-24.67534344342454,-24.082399653118497,-21.072099696478684,-29.23254886330742,-25.331787019201496,-25.331787019201496,-32.803201214917465,-25.331787019201496,-25.331787019201496
209,1.3527025482535513,-18.26126732918941,-18.64171920961574,-17.550274515365057,-24.622230202997493,-22.321487062561683,-21.072099696478684,-29.180890232567627,-24.082399653118497,-27.09269960975831,-32.75166709776737,-25.331787019201496,-25.331787019201496
210,1.360474937787845,-18.20318439505689,-17.550274515365057,-17.550274515365057,-24.56809537236152,-22.321487062561683,-21.072099696478684,-29.12844959163918,-25.331787019201496,-25.331787019201496,-32.70026936264578,-25.331787019201496,-25.331787019201496
211,1.3682919860973748,-18.145347694488244,-17.550274515365057,-17.550274515365057,-24.514116388591077,-22.321487062561683,-20.102999566398122,-29.076335830128023,-24.082399653118497,-24.082399653118497,-32.64923136960105,-27.09269960975831,-27.09269960975831
212,1.3761539497835729,-18.087408689582652,-17.09269960975831,-17.09269960975831,-24.460337467432396,-22.321487062561683,-21.072099696478684,-29.024396626373044,-24.082399653118497,-25.331787019201496,-32.59769471462661,-25.331787019201496,-25.331787019201496
213,1.3840610869222438,-18.028791643374262,-17.550274515365057,-17.09269960975831,-24.406409488374624,-24.082399653118497,-20.102999566398122,-28.971914305425614,-25.331787019201496,-25.331787019201496,-32.5464183403695,-27.09269960975831,-27.09269960975831
214,1.3920136570720534,-17.970202930137294,-17.550274515365057,-17.09269960975831,-24.352641019006377,-22.321487062561683,-21.072099696478684,-28.919872060026222,-25.331787019201496,-25.331787019201496,-32.49501998463127,-25.331787019201496,-27.09269960975831
215,1.4000119212830462,-17.91186127660484,-17.550274515365057,-16.678772758176056,-24.299009488111523,-24.082399653118497,-22.321487062561683,-28.867977781172648,-25.331787019201496,-24.082399653118497,-32.443430731280166,-27.09269960975831,-27.09269960975831
216,1.4080561421052176,-17.85331836080839,-17.550274515365057,-17.550274515365057,-24.24453118522942,-22.321487062561683,-22.321487062561683,-28.815189010945904,-25.331787019201496,-27.09269960975831,-32.39250372666148,-27.09269960975831,-30.102999566398122
217,1.4161465835971174,-17.794283476951268,-17.550274515365057,-17.09269960975831,-24.19086902278184,-24.082399653118497,-22.321487062561683,-28.763252956815354,-24.082399653118497,-25.331787019201496,-32.340474553707836,-27.09269960975831,-27.09269960975831
218,1.424283511334547,-17.73593098821302,-18.06179973983887,-16.678772758176056,-24.136336359201387,-24.082399653118497,-22.321487062561683,-28.710574691446272,-25.331787019201496,-25.331787019201496,-32.289500059656866,-27.09269960975831,-27.09269960975831
219,1.432467192419238,-17.676380445325556,-17.550274515365057,-17.09269960975831,-24.08242256558543,-24.082399653118497,-22.321487062561683,-28.658550662957232,-30.102999566398122,-27.09269960975831,-32.23775551764661,-30.102999566398122,-27.09269960975831
220,1.4406978954876613,-17.617794801517654,-17.550274515365057,-17.550274515365057,-24.02795311210568,-22.321487062561683,-24.082399653118497,-28.605965185909294,-25.331787019201496,-27.09269960975831,-32.18638892342628,-27.09269960975831,-30.102999566398122
221,1.4489758907198116,-17.55807580627488,-17.550274515365057,-17.09269960975831,-23.974148130921083,-24.082399653118497,-24.082399653118497,-28.553886149669083,-27.09269960975831,-25.331787019201496,-32.134470399716534,-30.102999566398122,-30.102999566398122
222,1.4573014498481016,-17.498955067242747,-18.06179973983887,-17.550274515365057,-23.919373479797173,-24.082399653118497,-22.321487062561683,-28.50088725813629,-25.331787019201496,-25.331787019201496,-32.08376924891447,-27.09269960975831,-27.09269960975831
223,1.4656748461662568,-17.439567685417842,-17.550274515365057,-16.678772758176056,-23.865462388982962,-24.082399653118497,-21.072099696478684,-28.448862098964778,-25.331787019201496,-27.09269960975831,-32.03166457814481,-27.09269960975831,-30.102999566398122
224,1.47409635453831,-17.379713013435072,-18.06179973983887,-17.09269960975831,-23.810666511464504,-24.082399653118497,-21.072099696478684,-28.396078301289332,-25.331787019201496,-25.331787019201496,-31.980152424037406,-27.09269960975831,-27.09269960975831
225,1.4825662514076123,-17.32041315432435,-17.550274515365057,-17.09269960975831,-23.755961491049543,-24.082399653118497,-22.321487062561683,-28.3435170608667,-25.331787019201496,-25.331787019201496,-31.92863756638433,-27.09269960975831,-27.09269960975831
226,1.491084814805904,-17.26060940004541,-17.550274515365057,-16.678772758176056,-23.701796762187488,-22.321487062561683,-22.321487062561683,-28.291422269178366,-25.331787019201496,-25.331787019201496,-31.876625973038895,-27.09269960975831,-27.09269960975831
227,1.4996523243624602,-17.200304761454085,-17.550274515365057,-17.09269960975831,-23.647123207679375,-22.321487062561683,-21.072099696478684,-28.238548941496475,-27.09269960975831,-24.082399653118497,-31.825250014619453,-27.09269960975831,-27.09269960975831
228,1.5082690613132366,-17.14024424733992,-17.09269960975831,-17.09269960975831,-23.592153203944996,-21.072099696478684,-21.072099696478684,-28.185463377797717,-24.082399653118497,-25.331787019201496,-31.774050699691124,-30.102999566398122,-27.09269960975831
229,1.516935308510141,-17.079923539092093,-16.678772758176056,-16.300887149282058,-23.537506627075246,-21.072099696478684,-21.072099696478684,-28.13277779850646,-25.331787019201496,-23.113299523037934,-31.721770934769573,-27.09269960975831,-25.331787019201496
230,1.525651350430283,-17.020113894042236,-17.09269960975831,-16.678772758176056,-23.48295519071616,-21.072099696478684,-20.102999566398122,-28.080411444166387,-25.331787019201496,-25.331787019201496,-31.669906984464017,-25.331787019201496,-27.09269960975831
231,1.534417473185331,-16.959183264530296,-17.09269960975831,-16.678772758176056,-23.427741584935966,-21.072099696478684,-21.072099696478684,-28.02739661381289,-25.331787019201496,-25.331787019201496,-31.618997097500568,-27.09269960975831,-25.331787019201496
232,1.5432339645309077,-16.898624265743077,-17.09269960975831,-16.678772758176056,-23.373542877508463,-21.072099696478684,-20.102999566398122,-27.975302134421902,-24.082399653118497,-24.082399653118497,-31.566572128688207,-25.331787019201496,-27.09269960975831
233,1.5521011138760237,-16.838027243629607,-17.09269960975831,-16.678772758176056,-23.3179243353309,-21.072099696478684,-20.102999566398122,-27.921884702871115,-25.331787019201496,-24.082399653118497,-31.515180274374917,-25.331787019201496,-27.09269960975831
234,1.5610192122925775,-16.776916922354385,-16.678772758176056,-16.300887149282058,-23.26338116978214,-22.321487062561683,-21.072099696478684,-27.869370954346216,-24.082399653118497,-24.082399653118497,-31.462871729309775,-27.09269960975831,-27.09269960975831
235,1.5699885525249282,-16.716117313435028,-16.300887149282058,-16.300887149282058,-23.207784141528656,-22.321487062561683,-22.321487062561683,-27.816018532061605,-24.082399653118497,-25.331787019201496,-31.411617845554296,-25.331787019201496,-27.09269960975831
236,1.5790094289994743,-16.654810049918293,-16.678772758176056,-16.300887149282058,-23.153219261821178,-22.321487062561683,-21.072099696478684,-27.76366686545387,-27.09269960975831,-23.113299523037934,-31.359365669906857,-30.102999566398122,-25.331787019201496
237,1.5880821378343524,-16.593396312288128,-16.678772758176056,-16.300887149282058,-23.097274494289998,-21.072099696478684,-21.072099696478684,-27.710165694378645,-25.331787019201496,-24.082399653118497,-31.30821834200326,-27.09269960975831,-27.09269960975831
238,1.5972069768491333,-16.532437533968498,-16.678772758176056,-16.300887149282058,-23.042455159150013,-22.321487062561683,-21.072099696478684,-27.657768909926872,-25.331787019201496,-25.331787019201496,-31.255371403400652,-25.331787019201496,-25.331787019201496
239,1.6063842455746054,-16.470157583164085,-16.678772758176056,-16.300887149282058,-22.98687256357934,-22.321487062561683,-21.072099696478684,-27.60430422037425,-25.331787019201496,-24.082399653118497,-31.203709171698236,-25.331787019201496,-25.331787019201496
240,1.6156142452626192,-16.408563563446016,-16.678772758176056,-16.300887149282058,-22.931258214515896,-21.072099696478684,-21.072099696478684,-27.550963254264186,-23.113299523037934,-22.321487062561683,-31.15229305801414,-27.09269960975831,-25.331787019201496
241,1.6248972788959501,-16.34710634246284,-16.300887149282058,-15.95326608668994,-22.87627486996461,-22.321487062561683,-21.072099696478684,-27.498344247654845,-24.082399653118497,-24.082399653118497,-31.099751632955947,-27.09269960975831,-27.09269960975831
242,1.6342336511982671,-16.284394135284337,-16.678772758176056,-16.678772758176056,-22.820207933510027,-22.321487062561683,-22.321487062561683,-27.44480249606314,-24.082399653118497,-24.082399653118497,-31.04763867310671,-27.09269960975831,-27.09269960975831
243,1.643623668644125,-16.222030202095503,-16.678772758176056,-16.300887149282058,-22.764540520445312,-22.321487062561683,-21.072099696478684,-27.391570957544428,-25.331787019201496,-23.113299523037934,-30.99605324614345,-25.331787019201496,-27.09269960975831
244,1.6530676394690298,-16.15986946001184,-16.300887149282058,-15.631419252975927,-22.70875011433351,-22.321487062561683,-20.102999566398122,-27.33842124271729,-25.331787019201496,-21.652019166255553,-30.943558258542826,-27.09269960975831,-27.09269960975831
245,1.6625658736795514,-16.097313296839395,-16.300887149282058,-15.95326608668994,-22.653027041432885,-21.072099696478684,-21.072099696478684,-27.285017616903218,-24.082399653118497,-23.113299523037934,-30.89175224271144,-27.09269960975831,-27.09269960975831
246,1.672118683063506,-16.034451839218494,-16.300887149282058,-15.95326608668994,-22.597497790228196,-21.072099696478684,-21.072099696478684,-27.231882920270557,-24.082399653118497,-22.321487062561683,-30.839439381156918,-27.09269960975831,-25.331787019201496
247,1.6817263812001852,-15.971924025664183,-16.300887149282058,-15.631419252975927,-22.541342010780937,-21.072099696478684,-21.072099696478684,-27.178467971992163,-24.082399653118497,-23.113299523037934,-30.78744534170994,-27.09269960975831,-27.09269960975831
248,1.6913892834706465,-15.908362900211745,-16.678772758176056,-15.95326608668994,-22.485359610352194,-24.082399653118497,-21.072099696478684,-27.125012611226317,-25.331787019201496,-23.113299523037934,-30.735417955031533,-30.102999566398122,-27.09269960975831
249,1.7011077070680816,-15.845535063725752,-16.678772758176056,-15.95326608668994,-22.429247654603802,-22.321487062561683,-22.321487062561683,-27.071711358836723,-24.082399653118497,-23.113299523037934,-30.6830045838368,-27.09269960975831,-27.09269960975831
250,1.710881971008212,-15.781736383385807,-16.678772758176056,-15.95326608668994,-22.37328044574987,-22.321487062561683,-22.321487062561683,-27.018179159459173,-23.113299523037934,-24.082399653118497,-30.630721031882292,-25.331787019201496,-25.331787019201496
251,1.7207123961397686,-15.718167125574187,-16.678772758176056,-15.95326608668994,-22.31672503688886,-22.321487062561683,-22.321487062561683,-26.964369545489713,-25.331787019201496,-24.082399653118497,-30.578837115490387,-30.102999566398122,-27.09269960975831
252,1.7305993051550204,-15.654812803786633,-16.678772758176056,-15.95326608668994,-22.261343058949898,-22.321487062561683,-22.321487062561683,-26.91146058055335,-25.331787019201496,-25.331787019201496,-30.52618791080048,-27.09269960975831,-27.09269960975831
253,1.7405430226003673,-15.590219799804942,-16.678772758176056,-15.95326608668994,-22.20398024062014,-22.321487062561683,-21.072099696478684,-26.85706153099067,-24.082399653118497,-23.113299523037934,-30.474531336219705,-25.331787019201496,-25.331787019201496
254,1.7505438748870048,-15.52640775657439,-16.300887149282058,-15.331787019201496,-22.14754891135319,-22.321487062561683,-22.321487062561683,-26.803679596859613,-22.321487062561683,-23.113299523037934,-30.421578384859686,-25.331787019201496,-27.09269960975831
255,1.760602190301622,-15.462432556648082,-16.300887149282058,-15.331787019201496,-22.091821301866066,-21.072099696478684,-21.072099696478684,-26.75050366899579,-23.113299523037934,-24.082399653118497,-30.36896562309209,-25.331787019201496,-27.09269960975831
256,1.7707182990171804,-15.397283052192419,-16.300887149282058,-15.331787019201496,-22.034302097545332,-21.072099696478684,-20.102999566398122,-26.696011652460143,-23.113299523037934,-23.113299523037934,-30.316912335706373,-27.09269960975831,-25.331787019201496
257,1.780892533103771,-15.332433383145236,-16.300887149282058,-15.331787019201496,-21.977417071731452,-21.072099696478684,-20.102999566398122,-26.641969392545622,-22.321487062561683,-22.321487062561683,-30.264795715512115,-25.331787019201496,-25.331787019201496
258,1.791125226539489,-15.267804133377558,-16.300887149282058,-15.051499783199061,-21.920862184196416,-22.321487062561683,-21.072099696478684,-26.5883776869523,-23.113299523037934,-23.113299523037934,-30.21178822309537,-27.09269960975831,-27.09269960975831
259,1.80141671522141,-15.202304814712944,-15.95326608668994,-15.051499783199061,-21.86368288045243,-21.072099696478684,-21.072099696478684,-26.534270441844544,-22.321487062561683,-23.113299523037934,-30.159096841846853,-27.09269960975831,-25.331787019201496
260,1.8117673369766225,-15.137660642857675,-15.95326608668994,-15.051499783199061,-21.807555315741695,-22.321487062561683,-21.072099696478684,-26.480921407195915,-24.082399653118497,-23.113299523037934,-30.106748511700413,-27.09269960975831,-27.09269960975831
261,1.822177431573297,-15.071455543127183,-15.95326608668994,-15.051499783199061,-21.749642328391165,-22.321487062561683,-20.102999566398122,-26.426275750693907,-24.082399653118497,-23.113299523037934,-30.054685984756183,-27.09269960975831,-27.09269960975831
262,1.83264734073187,-15.006449824307923,-15.95326608668994,-15.051499783199061,-21.69328556917245,-22.321487062561683,-20.102999566398122,-26.37272880394217,-23.113299523037934,-24.082399653118497,-30.00165703193887,-27.09269960975831,-27.09269960975831
263,1.84317740813622,-14.939678481343803,-15.631419252975927,-14.788210395975568,-21.635110699153852,-21.072099696478684,-20.102999566398122,-26.31798385764605,-22.321487062561683,-22.321487062561683,-29.949827800009544,-25.331787019201496,-27.09269960975831
264,1.853767979444994,-14.874391320124014,-15.631419252975927,-14.539974558725246,-21.578627317266836,-21.072099696478684,-20.102999566398122,-26.265004438672474,-22.321487062561683,-21.652019166255553,-29.896264210952204,-27.09269960975831,-24.082399653118497
265,1.8644194023029195,-14.807205543616998,-15.631419252975927,-14.539974558725246,-21.52038551371813,-21.072099696478684,-21.072099696478684,-26.20968013658402,-23.113299523037934,-22.321487062561683,-29.84423358341828,-27.09269960975831,-25.331787019201496
266,1.8751320263522315,-14.740544837376493,-15.331787019201496,-14.539974558725246,-21.462886535003427,-21.072099696478684,-20.102999566398122,-26.155605705884263,-22.321487062561683,-21.652019166255553,-29.791090945600722,-25.331787019201496,-25.331787019201496
267,1.8859062032441491,-14.674702863266083,-15.331787019201496,-14.539974558725246,-21.405338074520785,-22.321487062561683,-20.102999566398122,-26.101356809896505,-22.321487062561683,-22.321487062561683,-29.73820175500159,-27.09269960975831,-25.331787019201496
268,1.896742286650419,-14.60651985340257,-15.331787019201496,-14.539974558725246,-21.34735431717424,-22.321487062561683,-21.072099696478684,-26.046509570828896,-23.113299523037934,-23.113299523037934,-29.686105294061985,-27.09269960975831,-25.331787019201496
269,1.9076406322749195,-14.539086677505548,-15.051499783199061,-14.539974558725246,-21.28953805866538,-22.321487062561683,-20.102999566398122,-25.992160541327237,-21.652019166255553,-21.652019166255553,-29.63254967421854,-25.331787019201496,-25.331787019201496
270,1.9186015978653388,-14.471629880863775,-15.331787019201496,-14.305163600230017,-21.231670629277172,-21.072099696478684,-19.31118710592187,-25.937847929408505,-23.113299523037934,-21.652019166255553,-29.579486703671627,-25.331787019201496,-25.331787019201496
271,1.9296255432249245,-14.404251683472713,-15.331787019201496,-14.305163600230017,-21.17374921224887,-21.072099696478684,-20.102999566398122,-25.88309134462962,-21.652019166255553,-21.652019166255553,-29.52672508447149,-24.082399653118497,-24.082399653118497
272,1.9407128302242909,-14.335957600340228,-15.051499783199061,-14.082399653118497,-21.115640836707286,-21.072099696478684,-19.31118710592187,-25.82858057669483,-21.652019166255553,-21.652019166255553,-29.47378641009373,-24.082399653118497,-25.331787019201496
273,1.9518638228132912,-14.26769062231922,-14.788210395975568,-14.305163600230017,-21.057155239423754,-21.072099696478684,-19.31118710592187,-25.773713476140617,-21.652019166255553,-21.652019166255553,-29.42161384743967,-25.331787019201496,-25.331787019201496
274,1.9630788870329763,-14.19905105927079,-15.051499783199061,-14.082399653118497,-20.99911751047324,-22.321487062561683,-20.102999566398122,-25.71971221194167,-22.321487062561683,-22.321487062561683,-29.367712200116664,-24.082399653118497,-25.331787019201496
275,1.9743583910275968,-14.130667806965393,-15.051499783199061,-14.305163600230017,-20.940476237148843,-22.321487062561683,-19.31118710592187,-25.66425239309403,-21.652019166255553,-22.321487062561683,-29.315185040167773,-25.331787019201496,-22.321487062561683
276,1.985702705056705,-14.060965293227529,-15.051499783199061,-13.870506662419116,-20.88177736417018,-22.321487062561683,-21.072099696478684,-25.609566039278718,-24.082399653118497,-22.321487062561683,-29.26178062245947,-24.082399653118497,-24.082399653118497
277,1.9971122015072889,-13.992687896929304,-14.788210395975568,-13.870506662419116,-20.82388846154471,-22.321487062561683,-21.072099696478684,-25.554871603634144,-22.321487062561683,-24.082399653118497,-29.208589745204044,-24.082399653118497,-25.331787019201496
278,2.008587254906015,-13.922274004139169,-14.539974558725246,-13.870506662419116,-20.76408675236695,-22.321487062561683,-20.102999566398122,-25.4992636221866,-22.321487062561683,-23.113299523037934,-29.155689743448328,-23.113299523037934,-24.082399653118497
279,2.020128241931503,-13.852240929576283,-14.539974558725246,-13.475421249582379,-20.7055007009509,-21.072099696478684,-19.31118710592187,-25.444952386512515,-21.652019166255553,-22.321487062561683,-29.10192629513289,-24.082399653118497,-24.082399653118497
280,2.0317355414267113,-13.782091508681603,-14.082399653118497,-13.290587192642247,-20.646076302078384,-21.072099696478684,-19.31118710592187,-25.389169556265347,-22.321487062561683,-22.321487062561683,-29.048765113727683,-24.082399653118497,-25.331787019201496
281,2.0434095344113623,-13.712290761076549,-14.082399653118497,-13.290587192642247,-20.587040343555422,-21.072099696478684,-19.31118710592187,-25.333959273812585,-22.321487062561683,-22.321487062561683,-28.995786566511224,-24.082399653118497,-25.331787019201496
282,2.0551506040944463,-13.64087215551423,-14.539974558725246,-13.290587192642247,-20.52766603232559,-21.072099696478684,-19.31118710592187,-25.278761070670047,-22.321487062561683,-22.321487062561683,-28.942179258828947,-24.082399653118497,-22.321487062561683
283,2.066959135886803,-13.569904024147652,-14.082399653118497,-13.290587192642247,-20.46847224428719,-21.072099696478684,-19.31118710592187,-25.223421236529123,-22.321487062561683,-22.321487062561683,-28.888673681959286,-24.082399653118497,-24.082399653118497
284,2.0788355174137783,-13.498634447194632,-14.082399653118497,-13.290587192642247,-20.40940085290555,-21.072099696478684,-19.31118710592187,-25.169037896995334,-23.113299523037934,-23.113299523037934,-28.8351000076532,-24.082399653118497,-24.082399653118497
285,2.090780138527948,-13.427802568387403,-14.082399653118497,-12.942966130050129,-20.349276680641,-22.321487062561683,-20.102999566398122,-25.112486684864702,-22.321487062561683,-22.321487062561683,-28.782850839175698,-25.331787019201496,-24.082399653118497
286,2.102793391321901,-13.355073472801928,-14.082399653118497,-12.942966130050129,-20.28981050201375,-21.072099696478684,-19.31118710592187,-25.057834814046256,-23.113299523037934,-23.113299523037934,-28.728293916315533,-27.09269960975831,-23.113299523037934
287,2.1148756701411333,-13.284152537736247,-13.668472801536245,-12.942966130050129,-20.22987493061656,-21.072099696478684,-19.31118710592187,-25.001567905983052,-23.113299523037934,-22.321487062561683,-28.675335433961095,-24.082399653118497,-22.321487062561683
288,2.1270273715969745,-13.210456199133358,-13.668472801536245,-12.942966130050129,-20.169442576190146,-21.072099696478684,-19.31118710592187,-24.946040835357625,-21.652019166255553,-22.321487062561683,-28.621348420609852,-24.082399653118497,-24.082399653118497
289,2.1392488945796098,-13.137706939150265,-13.668472801536245,-12.942966130050129,-20.1092447851302,-21.072099696478684,-19.31118710592187,-24.8901044548324,-23.113299523037934,-23.113299523037934,-28.567353197507508,-24.082399653118497,-22.321487062561683
290,2.151540640271178,-13.065436917599522,-13.668472801536245,-12.621119296336117,-20.04914836361367,-21.072099696478684,-19.31118710592187,-24.83414032510582,-24.082399653118497,-24.082399653118497,-28.5144410318481,-25.331787019201496,-25.331787019201496
291,2.163903012158948,-12.990792873595387,-13.668472801536245,-12.621119296336117,-19.9886628673935,-20.102999566398122,-18.64171920961574,-24.778566628789072,-21.652019166255553,-23.113299523037934,-28.459876108208732,-25.331787019201496,-24.082399653118497
292,2.1763364160485454,-12.916941481247399,-13.290587192642247,-12.621119296336117,-19.92797620679846,-22.321487062561683,-19.31118710592187,-24.722328267868722,-24.082399653118497,-22.321487062561683,-28.406047073292967,-27.09269960975831,-25.331787019201496
293,2.188841260077285,-12.843022734264448,-13.668472801536245,-12.621119296336117,-19.868057319085906,-21.072099696478684,-18.64171920961574,-24.666624339710097,-22.321487062561683,-21.652019166255553,-28.35239644980441,-25.331787019201496,-23.113299523037934
294,2.201417954727573,-12.768692116900692,-13.290587192642247,-12.621119296336117,-19.806464946162833,-21.072099696478684,-19.31118710592187,-24.610193654087702,-23.113299523037934,-23.113299523037934,-28.298821257836615,-25.331787019201496,-23.113299523037934
295,2.214066912840362,-12.69366923949303,-13.290587192642247,-12.321487062561683,-19.745425352017,-20.102999566398122,-19.31118710592187,-24.55417867780088,-23.113299523037934,-23.113299523037934,-28.24478765789188,-24.082399653118497,-23.113299523037934
296,2.2267885496287296,-12.618310512940381,-12.942966130050129,-12.321487062561683,-19.684359721374317,-21.072099696478684,-19.31118710592187,-24.497973463364175,-22.321487062561683,-22.321487062561683,-28.19082704068066,-25.331787019201496,-23.113299523037934
297,2.2395832826914828,-12.54256597057472,-13.290587192642247,-12.321487062561683,-19.624591896777194,-21.072099696478684,-19.31118710592187,-24.44214052092535,-23.113299523037934,-23.113299523037934,-28.13645632121995,-24.082399653118497,-24.082399653118497
298,2.252451532026885,-12.468068207298286,-13.290587192642247,-12.321487062561683,-19.56168374336076,-21.072099696478684,-18.64171920961574,-24.38488285885842,-24.082399653118497,-23.113299523037934,-28.08333129737975,-24.082399653118497,-25.331787019201496
299,2.2653937200464367,-12.390217044091397,-12.942966130050129,-12.041199826559248,-19.50024347245199,-20.102999566398122,-19.31118710592187,-24.328927457847747,-24.082399653118497,-23.113299523037934,-28.02809498716371,-25.331787019201496,-23.113299523037934
300,2.2784102715887324,-12.313781568905064,-12.621119296336117,-12.041199826559248,-19.438565018485086,-20.102999566398122,-19.31118710592187,-24.27175113526654,-23.113299523037934,-22.321487062561683,-27.974686020123173,-24.082399653118497,-23.113299523037934
301,2.2915016139334163,-12.236266332368459,-12.942966130050129,-11.777910439335757,-19.376462173274113,-21.072099696478684,-19.31118710592187,-24.21526042149931,-23.113299523037934,-23.113299523037934,-27.919653541877057,-25.331787019201496,-23.113299523037934
302,2.304668176815211,-12.159019791274918,-12.621119296336117,-11.777910439335757,-19.314473311494886,-20.102999566398122,-19.31118710592187,-24.158609137227355,-23.113299523037934,-23.113299523037934,-27.865206397473994,-23.113299523037934,-23.113299523037934
303,2.317910392438018,-12.080861694264255,-12.942966130050129,-11.777910439335757,-19.25320861935876,-20.102999566398122,-18.64171920961574,-24.101816072705027,-23.113299523037934,-23.113299523037934,-27.811335688360806,-25.331787019201496,-24.082399653118497
304,2.3312286954890964,-12.003047659717424,-12.321487062561683,-11.777910439335757,-19.19017402744143,-21.072099696478684,-19.31118710592187,-24.044471786753295,-24.082399653118497,-23.113299523037934,-27.756563941679904,-24.082399653118497,-23.113299523037934
305,2.344623523153355,-11.923873806759657,-12.621119296336117,-11.529674602085436,-19.127424435507002,-20.102999566398122,-19.31118710592187,-23.987588427646777,-22.321487062561683,-22.321487062561683,-27.702680026855575,-25.331787019201496,-23.113299523037934
306,2.3580953151276756,-11.845665503846877,-12.321487062561683,-11.529674602085436,-19.0649486875869,-20.102999566398122,-18.64171920961574,-23.931096394714185,-22.321487062561683,-23.113299523037934,-27.647470240948554,-24.082399653118497,-23.113299523037934
307,2.3716445136353763,-11.764928665430034,-12.321487062561683,-11.529674602085436,-19.002980540811343,-20.102999566398122,-19.31118710592187,-23.873526055585362,-24.082399653118497,-23.113299523037934,-27.593555911065604,-24.082399653118497,-24.082399653118497
308,2.385271563440698,-11.686278252419111,-12.321487062561683,-11.294863643590205,-18.938836068480814,-20.102999566398122,-18.64171920961574,-23.81612394975982,-24.082399653118497,-22.321487062561683,-27.53874798489735,-24.082399653118497,-24.082399653118497
309,2.3989769118634245,-11.604697451663952,-12.321487062561683,-11.294863643590205,-18.876432968118465,-20.102999566398122,-18.64171920961574,-23.759877233503772,-24.082399653118497,-22.321487062561683,-27.4834494188367,-24.082399653118497,-24.082399653118497
310,2.412761008793561,-11.52349914456681,-12.321487062561683,-11.072099696478684,-18.812307897170903,-20.102999566398122,-18.64171920961574,-23.700973256436797,-22.321487062561683,-23.113299523037934,-27.4296123154641,-24.082399653118497,-24.082399653118497
311,2.4266243067061013,-11.442022558754159,-12.041199826559248,-11.072099696478684,-18.74883217550074,-20.102999566398122,-18.64171920961574,-23.643851040496067,-23.113299523037934,-23.113299523037934,-27.374226490560922,-23.113299523037934,-23.113299523037934
312,2.4405672606758766,-11.360795828451018,-12.041199826559248,-11.072099696478684,-18.68525654109304,-19.31118710592187,-18.64171920961574,-23.586569319458572,-21.652019166255553,-21.652019166255553,-27.319020347724035,-24.082399653118497,-24.082399653118497
313,2.454590328392501,-11.277677948265943,-12.041199826559248,-10.860206705779303,-18.621714597445287,-20.102999566398122,-18.64171920961574,-23.527933369031043,-23.113299523037934,-21.652019166255553,-27.264959103777322,-24.082399653118497,-24.082399653118497
314,2.46869397017539,-11.194961955060174,-12.041199826559248,-10.860206705779303,-18.55711879787797,-20.102999566398122,-18.64171920961574,-23.47004734276218,-22.321487062561683,-21.652019166255553,-27.20898541390676,-24.082399653118497,-24.082399653118497
315,2.482878648988875,-11.111432440955875,-11.777910439335757,-10.860206705779303,-18.49275441604175,-20.102999566398122,-18.64171920961574,-23.41207181807077,-21.652019166255553,-21.652019166255553,-27.154219518003956,-23.113299523037934,-24.082399653118497
316,2.497144830457393,-11.029016748821379,-11.777910439335757,-10.658172844896434,-18.428583567287554,-20.102999566398122,-18.64171920961574,-23.355156735369256,-22.321487062561683,-22.321487062561683,-27.098706225682147,-24.082399653118497,-25.331787019201496
317,2.5114929828807884,-10.943441548865946,-11.777910439335757,-10.658172844896434,-18.36374508753447,-20.102999566398122,-18.64171920961574,-23.295727179116746,-22.321487062561683,-21.652019166255553,-27.044516141740026,-24.082399653118497,-25.331787019201496
318,2.5259235772496575,-10.858560228773467,-11.529674602085436,-10.465121292942568,-18.298720803663514,-19.31118710592187,-18.64171920961574,-23.237768256125086,-23.113299523037934,-21.652019166255553,-26.988764772281215,-24.082399653118497,-24.082399653118497
319,2.540437087260842,-10.77374281434317,-11.529674602085436,-10.465121292942568,-18.23393017351854,-20.102999566398122,-18.06179973983887,-23.180249879663624,-22.321487062561683,-22.321487062561683,-26.932870742659855,-25.331787019201496,-24.082399653118497
320,2.555033989332953,-10.686849692783547,-11.529674602085436,-10.280287236002435,-18.16867262120797,-20.102999566398122,-18.06179973983887,-23.12047296065351,-21.652019166255553,-21.072099696478684,-26.879313092636057,-24.082399653118497,-24.082399653118497
321,2.569714762622015,-10.600386626617894,-11.294863643590205,-10.280287236002435,-18.102851621105316,-20.102999566398122,-18.06179973983887,-23.062376284129485,-22.321487062561683,-21.652019166255553,-26.82210366778364,-23.113299523037934,-24.082399653118497
322,2.584479889037206,-10.513120225730269,-11.294863643590205,-10.280287236002435,-18.03720755886178,-20.102999566398122,-18.06179973983887,-23.003325149514357,-22.321487062561683,-21.652019166255553,-26.766403361514822,-24.082399653118497,-23.113299523037934
323,2.5993298532566653,-10.427044210221514,-11.072099696478684,-10.102999566398118,-17.973099774364833,-20.102999566398122,-17.550274515365057,-22.944783518168094,-23.113299523037934,-21.652019166255553,-26.711120283966334,-24.082399653118497,-25.331787019201496
324,2.6142651427434083,-10.337169907297536,-11.072099696478684,-10.102999566398118,-17.905172742982785,-20.102999566398122,-17.550274515365057,-22.885259873008085,-22.321487062561683,-21.072099696478684,-26.65583621456962,-25.331787019201496,-25.331787019201496
325,2.6292862477613244,-10.248317205528908,-11.072099696478684,-9.932666173410317,-17.838852511142765,-20.102999566398122,-18.06179973983887,-22.826455200869567,-21.652019166255553,-21.072099696478684,-26.5995669012096,-24.082399653118497,-25.331787019201496
326,2.6443936613912724,-10.158789652878982,-10.860206705779303,-9.768762011528622,-17.77237865579313,-20.102999566398122,-17.550274515365057,-22.767056835626,-21.652019166255553,-21.072099696478684,-26.54445723617207,-23.113299523037934,-23.113299523037934
327,2.659587879547275,-10.068851806430734,-10.860206705779303,-9.768762011528622,-17.705955804406656,-19.31118710592187,-17.550274515365057,-22.70970805621063,-21.652019166255553,-20.56057447200487,-26.487445353259787,-23.113299523037934,-24.082399653118497
328,2.6748694009927725,-9.978561571149934,-10.658172844896434,-9.610819339696304,-17.638605663738282,-20.102999566398122,-17.550274515365057,-22.64835900590016,-21.652019166255553,-21.072099696478684,-26.432764533927276,-25.331787019201496,-24.082399653118497
329,2.6902387273570296,-9.887020021663032,-10.658172844896434,-9.610819339696304,-17.571220356691832,-20.102999566398122,-17.550274515365057,-22.588943023506076,-22.321487062561683,-21.072099696478684,-26.37598719515332,-25.331787019201496,-24.082399653118497
330,2.7056963631515716,-9.79451689136967,-10.658172844896434,-9.458419674128935,-17.503685481671734,-20.102999566398122,-17.550274515365057,-22.529722194050628,-22.321487062561683,-21.072099696478684,-26.319307866230854,-24.082399653118497,-24.082399653118497
331,2.7212428157867636,-9.702626116142628,-10.465121292942568,-9.31118710592187,-17.43778577634826,-20.102999566398122,-17.550274515365057,-22.469573674100992,-21.652019166255553,-21.652019166255553,-26.26390502689045,-25.331787019201496,-24.082399653118497
332,2.7368785955884576,-9.60872368181726,-10.465121292942568,-9.168782714775768,-17.36801241708826,-19.31118710592187,-17.550274515365057,-22.40929570462612,-21.072099696478684,-21.072099696478684,-26.206910006381904,-25.331787019201496,-24.082399653118497
333,2.752604215814755,-9.515028124616663,-10.280287236002435,-9.168782714775768,-17.299738153487873,-19.31118710592187,-17.09269960975831,-22.349663290957036,-21.072099696478684,-21.072099696478684,-26.1509146106713,-23.113299523037934,-23.113299523037934
334,2.768420192672833,-9.419883814216274,-10.280287236002435,-9.030899869919436,-17.23126479455518,-20.102999566398122,-17.09269960975831,-22.289091500793774,-21.072099696478684,-20.102999566398122,-26.09394262712901,-23.113299523037934,-24.082399653118497
335,2.7843270453359157,-9.324037825797383,-10.102999566398118,-8.89726025433962,-17.163433301314075,-19.31118710592187,-17.09269960975831,-22.22926505378091,-21.072099696478684,-20.56057447200487,-26.03779726395733,-24.082399653118497,-23.113299523037934
336,2.800325295960307,-9.227808554559036,-9.932666173410317,-8.767610482695945,-17.093742685575112,-20.102999566398122,-17.09269960975831,-22.16819683354869,-21.072099696478684,-20.56057447200487,-25.980670158982022,-24.082399653118497,-24.082399653118497
337,2.8164154697025174,-9.131822498971442,-10.102999566398118,-8.767610482695945,-17.02445371187862,-19.31118710592187,-16.678772758176056,-22.107602763926856,-21.072099696478684,-21.072099696478684,-25.92396202726642,-24.082399653118497,-24.082399653118497
338,2.8325980947365212,-9.033066021044236,-9.932666173410317,-8.64171920961574,-16.955862590712435,-19.31118710592187,-17.09269960975831,-22.04777115240492,-21.072099696478684,-21.072099696478684,-25.86738690930644,-24.082399653118497,-24.082399653118497
339,2.8488737022710864,-8.935041425808045,-9.768762011528622,-8.519374645445623,-16.885159050306786,-19.31118710592187,-16.678772758176056,-21.986002975326485,-20.102999566398122,-20.56057447200487,-25.811259237046063,-24.082399653118497,-23.113299523037934
340,2.8652428265672096,-8.835647558302693,-9.768762011528622,-8.519374645445623,-16.814835518523207,-19.31118710592187,-16.678772758176056,-21.925771336727585,-21.652019166255553,-21.072099696478684,-25.75360364718467,-23.113299523037934,-23.113299523037934
341,2.881706004955662,-8.735713288279728,-9.610819339696304,-8.400382412448547,-16.74477110229354,-18.64171920961574,-16.678772758176056,-21.863935556396648,-21.072099696478684,-21.652019166255553,-25.69626638021365,-24.082399653118497,-24.082399653118497
342,2.8982637778546168,-8.634786451915158,-9.458419674128935,-8.171753582853503,-16.67412760385591,-18.64171920961574,-16.300887149282058,-21.80343708987011,-21.072099696478684,-21.652019166255553,-25.63901384027272,-24.082399653118497,-24.082399653118497
343,2.9149166887873945,-8.532367685813986,-9.458419674128935,-8.171753582853503,-16.603284284436025,-18.64171920961574,-16.300887149282058,-21.74100686884468,-21.072099696478684,-21.072099696478684,-25.582982048821485,-24.082399653118497,-23.113299523037934
344,2.9316652844003115,-8.429726120252207,-9.458419674128935,-8.061799739838872,-16.531728521725086,-18.64171920961574,-16.678772758176056,-21.68016085646423,-21.072099696478684,-21.072099696478684,-25.524398495827402,-25.331787019201496,-24.082399653118497
345,2.948510114480607,-8.3269530189466,-9.31118710592187,-7.954561085921141,-16.46014474546797,-18.64171920961574,-16.300887149282058,-21.618428008360336,-21.072099696478684,-21.072099696478684,-25.467031149878032,-24.082399653118497,-24.082399653118497
346,2.96545173197451,-8.22194749503264,-9.168782714775768,-7.849906749139491,-16.389004707753525,-18.64171920961574,-16.300887149282058,-21.555705681353103,-21.072099696478684,-21.072099696478684,-25.41106993394628,-24.082399653118497,-24.082399653118497
347,2.9824906930053734,-8.116833781868912,-9.168782714775768,-7.74771509732263,-16.31616381963539,-18.64171920961574,-16.300887149282058,-21.4951430551211,-20.56057447200487,-20.56057447200487,-25.351814338382116,-24.082399653118497,-24.082399653118497
348,2.9996275568919426,-8.011621253969533,-9.030899869919436,-7.647872888256622,-16.24481630576334,-18.06179973983887,-16.300887149282058,-21.431387901167533,-21.652019166255553,-21.072099696478684,-25.294509587573945,-23.113299523037934,-24.082399653118497
349,3.0168628861667024,-7.903365900477755,-8.89726025433962,-7.550274515365059,-16.17097916236185,-18.06179973983887,-16.300887149282058,-21.36894957643285,-20.102999566398122,-20.56057447200487,-25.236199354922732,-23.113299523037934,-22.321487062561683
350,3.0341972465943536,-7.796162071701466,-8.767610482695945,-7.454821336302755,-16.098606765121172,-18.06179973983887,-15.95326608668994,-21.306458120679956,-21.072099696478684,-21.072099696478684,-25.179050954353762,-23.113299523037934,-22.321487062561683
351,3.051631207190384,-7.686389829043835,-8.64171920961574,-7.269987279362623,-16.02427802818338,-18.06179973983887,-15.95326608668994,-21.244378228094433,-20.102999566398122,-20.102999566398122,-25.120379460799303,-22.321487062561683,-23.113299523037934
352,3.0691653402397407,-7.576365448465143,-8.64171920961574,-7.18043885283336,-15.951789647984043,-18.06179973983887,-15.95326608668994,-21.180789440283544,-20.56057447200487,-21.072099696478684,-25.06287898179318,-24.082399653118497,-24.082399653118497
353,3.0868002213156163,-7.465184090597502,-8.519374645445623,-7.0926996097583075,-15.87670311284787,-18.06179973983887,-15.631419252975927,-21.1176532051769,-21.072099696478684,-21.072099696478684,-25.003999325385973,-23.113299523037934,-23.113299523037934
354,3.104536429298351,-7.35455295137001,-8.400382412448547,-6.922366216770504,-15.801866877470015,-17.550274515365057,-15.631419252975927,-21.05446226791546,-21.652019166255553,-20.56057447200487,-24.945588273886052,-24.082399653118497,-23.113299523037934
355,3.1223745463944206,-7.240210676445676,-8.284563686950394,-6.839640957110605,-15.727676967994157,-18.06179973983887,-15.95326608668994,-20.99297853770605,-21.652019166255553,-20.56057447200487,-24.887401134815995,-23.113299523037934,-24.082399653118497
356,3.1403151581555675,-7.125982577633183,-8.171753582853503,-6.758462054888811,-15.651972737297033,-18.06179973983887,-15.631419252975927,-20.927405616080826,-20.56057447200487,-21.072099696478684,-24.828796045320047,-23.113299523037934,-23.113299523037934
357,3.1583588534980045,-7.010799228933005,-8.171753582853503,-6.678772758176057,-15.576546689288353,-17.550274515365057,-15.331787019201496,-20.86361515025942,-21.072099696478684,-20.56057447200487,-24.770005146160624,-23.113299523037934,-23.113299523037934
358,3.1765062247217464,-6.894504394711446,-7.954561085921141,-6.523651096393581,-15.500421629627528,-17.550274515365057,-15.631419252975927,-20.7996417741171,-20.56057447200487,-20.102999566398122,-24.71117249529709,-24.082399653118497,-22.321487062561683
359,3.19475786753007,-6.777573262898979,-7.954561085921141,-6.4481197174891225,-15.424002667881753,-18.06179973983887,-15.331787019201496,-20.736063659558496,-21.072099696478684,-20.56057447200487,-24.65211906973025,-23.113299523037934,-22.321487062561683
360,3.2131143810490586,-6.660222018775692,-7.74771509732263,-6.30088714928206,-15.348576508063266,-17.09269960975831,-15.331787019201496,-20.6716461206777,-21.072099696478684,-20.102999566398122,-24.59430408529944,-22.321487062561683,-23.113299523037934
361,3.2315763678472558,-6.539430916344042,-7.74771509732263,-6.158482758135957,-15.270187892438676,-17.550274515365057,-15.331787019201496,-20.606529239662763,-20.102999566398122,-19.689072714815868,-24.534015331980193,-22.321487062561683,-22.321487062561683
362,3.2501444339554624,-6.418453849735883,-7.550274515365059,-6.020599913279624,-15.192744416273866,-17.09269960975831,-15.331787019201496,-20.54202017037733,-21.072099696478684,-20.102999566398122,-24.47481119887694,-24.082399653118497,-23.113299523037934
363,3.2688191888866354,-6.296608139080744,-7.454821336302755,-5.886960297699808,-15.114760584779898,-17.550274515365057,-15.051499783199061,-20.477068038363036,-20.56057447200487,-19.689072714815868,-24.415359196570336,-22.321487062561683,-22.321487062561683
364,3.2876012456558747,-6.17506354648819,-7.361421073761321,-5.757310526056132,-15.038463307795297,-17.550274515365057,-15.051499783199061,-20.412082537173962,-20.56057447200487,-20.102999566398122,-24.35819824123235,-23.113299523037934,-22.321487062561683
365,3.306491220800553,-6.049723026147983,-7.18043885283336,-5.631419252975927,-14.957621549959509,-17.09269960975831,-14.788210395975568,-20.34641910255764,-19.689072714815868,-19.31118710592187,-24.2962458335531,-22.321487062561683,-21.652019166255553
366,3.325489734400573,-5.924119797342556,-7.0926996097583075,-5.569816165927744,-14.879066605582288,-17.09269960975831,-14.788210395975568,-20.280839248399115,-20.56057447200487,-20.102999566398122,-24.236925948926746,-22.321487062561683,-22.321487062561683
367,3.3445974100986886,-5.797940653407857,-7.006697892139132,-5.449171051913937,-14.79885036963491,-17.550274515365057,-14.788210395975568,-20.21501377195293,-20.56057447200487,-20.102999566398122,-24.177521574299682,-22.321487062561683,-21.652019166255553
368,3.3638148751210073,-5.671175009509797,-6.922366216770504,-5.274263730310582,-14.718913550526697,-17.09269960975831,-14.788210395975568,-20.149581943367135,-19.689072714815868,-20.102999566398122,-24.116621266304946,-22.321487062561683,-22.321487062561683
369,3.3831427602975648,-5.542510233661302,-6.839640957110605,-5.161453626213691,-14.638706245059964,-16.678772758176056,-14.788210395975568,-20.083781069892026,-20.56057447200487,-20.102999566398122,-24.057501115756263,-23.113299523037934,-22.321487062561683
370,3.4025817000830334,-5.4110291808154685,-6.678772758176057,-4.997549464331998,-14.557200438669021,-17.09269960975831,-14.539974558725246,-20.016515950208817,-20.102999566398122,-19.31118710592187,-23.996276516182004,-22.321487062561683,-21.652019166255553
371,3.4221323325775437,-5.279848526727411,-6.523651096393581,-4.839606792499679,-14.47611240607224,-17.09269960975831,-14.539974558725246,-19.949980632100555,-20.102999566398122,-20.102999566398122,-23.93663262470879,-23.113299523037934,-22.321487062561683
372,3.441795299547645,-5.147360937910184,-6.4481197174891225,-4.737415140682819,-14.39397966642038,-17.09269960975831,-14.305163600230017,-19.88296221250346,-20.102999566398122,-19.31118710592187,-23.87529151992429,-23.113299523037934,-21.652019166255553
373,3.4615712464473636,-5.013855737784743,-6.30088714928206,-4.637572931616809,-14.311354379195155,-17.09269960975831,-14.539974558725246,-19.817716073501103,-20.102999566398122,-19.31118710592187,-23.814630497278028,-22.321487062561683,-21.072099696478684
374,3.4814608224393804,-4.8792733741677665,-6.158482758135957,-4.444521379662943,-14.229113384688464,-16.678772758176056,-14.082399653118497,-19.74856706878937,-19.31118710592187,-18.64171920961574,-23.756917572252032,-22.321487062561683,-21.652019166255553
375,3.501464680416366,-4.743465169122517,-6.020599913279624,-4.351121117121509,-14.145023825325747,-16.678772758176056,-14.082399653118497,-19.681196482065847,-19.31118710592187,-18.64171920961574,-23.692945669461242,-22.321487062561683,-20.56057447200487
376,3.5215834770223853,-4.6065608287933015,-5.886960297699808,-4.1701388961935475,-14.06106761789732,-16.300887149282058,-14.082399653118497,-19.613090422873114,-20.102999566398122,-19.31118710592187,-23.63185850852064,-23.113299523037934,-22.321487062561683
377,3.5418178726744634,-4.468736029521793,-5.886960297699808,-4.082399653118496,-13.976714646192068,-16.300887149282058,-14.082399653118497,-19.545236149955034,-19.31118710592187,-19.31118710592187,-23.57054108361188,-22.321487062561683,-21.652019166255553
378,3.562168531584275,-4.331027066669516,-5.631419252975927,-3.9120662601306924,-13.89223987782118,-16.678772758176056,-14.082399653118497,-19.476703852278845,-19.31118710592187,-18.64171920961574,-23.511858387507072,-22.321487062561683,-21.072099696478684
379,3.5826361217799243,-4.190000638028614,-5.631419252975927,-3.748162098248998,-13.806424710281583,-16.300887149282058,-13.668472801536245,-19.40853593323985,-19.31118710592187,-18.64171920961574,-23.44760536181714,-21.652019166255553,-21.072099696478684
380,3.603221315127896,-4.0495311273214964,-5.509074688805811,-3.668472801536245,-13.719790575163733,-16.678772758176056,-13.870506662419116,-19.339278523757862,-19.31118710592187,-19.31118710592187,-23.385955892614383,-22.321487062561683,-21.652019166255553
381,3.623924787355097,-3.9086996159902254,-5.274263730310582,-3.5133511397537696,-13.633092731146377,-16.300887149282058,-13.668472801536245,-19.2701398339269,-19.31118710592187,-18.64171920961574,-23.324380935549822,-21.652019166255553,-21.652019166255553
382,3.644747218071043,-3.765997585194214,-5.161453626213691,-3.3635795800572414,-13.545941027983641,-15.95326608668994,-13.668472801536245,-19.20077581499559,-19.31118710592187,-18.64171920961574,-23.26207959657616,-22.321487062561683,-21.652019166255553
383,3.6656892907901653,-3.626209309669386,-5.051499783199061,-3.2188013463710137,-13.457755866176427,-15.95326608668994,-13.668472801536245,-19.134043126627617,-19.31118710592187,-18.64171920961574,-23.19992829025206,-22.321487062561683,-21.072099696478684
384,3.6867516929542488,-3.480693877700491,-4.944261129281329,-3.0786942019428665,-13.370281355178886,-16.300887149282058,-13.475421249582379,-19.061270699451708,-18.64171920961574,-18.64171920961574,-23.139439369782053,-22.321487062561683,-21.652019166255553
385,3.707935115954997,-3.3363389568318076,-4.839606792499679,-2.942966130050128,-13.280156267723335,-15.95326608668994,-13.290587192642247,-18.99113653099935,-19.31118710592187,-19.31118710592187,-23.075091105193547,-22.321487062561683,-22.321487062561683
386,3.7292402551567267,-3.1924765357923257,-4.637572931616809,-2.811351669470419,-13.190623713416802,-15.95326608668994,-13.290587192642247,-18.921625271279073,-19.31118710592187,-18.64171920961574,-23.01253572743922,-22.321487062561683,-22.321487062561683
387,3.7506678099191952,-3.048746297346918,-4.539974558725247,-2.6836087891061307,-13.100316330347857,-15.95326608668994,-13.290587192642247,-18.850053736571013,-18.64171920961574,-18.64171920961574,-22.949745343082434,-21.652019166255553,-21.072099696478684
388,3.772218483620562,-2.905591807635605,-4.444521379662943,-2.559516209287931,-13.009957897403035,-15.631419252975927,-13.11329952303793,-18.77928385267521,-19.31118710592187,-18.06179973983887,-22.88668445490068,-22.321487062561683,-21.072099696478684
389,3.793892983680462,-2.763896513894216,-4.259687322722812,-2.438871095274125,-12.917282440079651,-15.631419252975927,-12.942966130050129,-18.707888594637872,-18.64171920961574,-18.06179973983887,-22.826510377607562,-22.321487062561683,-21.072099696478684
390,3.81569202158325,-2.6190944116186894,-4.1701388961935475,-2.26396377367077,-12.825693836852189,-15.631419252975927,-12.942966130050129,-18.6357273642803,-18.64171920961574,-18.06179973983887,-22.760310115443758,-22.321487062561683,-21.652019166255553
391,3.837616312901336,-2.4776007122084525,-3.99639793549932,-2.1511536695738793,-12.731739912966436,-15.631419252975927,-12.779061968168435,-18.563935758964444,-19.31118710592187,-18.06179973983887,-22.69679619049001,-22.321487062561683,-22.321487062561683
392,3.8596665773186873,-2.3363990056635737,-3.8293410004707935,-1.987249507692186,-12.637929467610823,-15.631419252975927,-12.779061968168435,-18.491533676741383,-18.64171920961574,-18.06179973983887,-22.633157410887467,-22.321487062561683,-21.652019166255553
393,3.8818435386544454,-2.1972457476718237,-3.748162098248998,-1.8813187727179446,-12.543599522388181,-15.331787019201496,-12.779061968168435,-18.419856840802797,-18.64171920961574,-18.06179973983887,-22.56919444382443,-22.321487062561683,-21.072099696478684
394,3.904147924886695,-2.0599115409503472,-3.59021942641668,-1.7271151840430066,-12.448024533420332,-15.331787019201496,-12.468719630768748,-18.34728717793722,-18.64171920961574,-18.06179973983887,-22.50804558124191,-22.321487062561683,-21.072099696478684
395,3.9265804681763368,-1.9242339124278582,-3.437819760849311,-1.6272729749769974,-12.353631842684745,-15.331787019201496,-12.621119296336117,-18.272759829520417,-19.31118710592187,-18.06179973983887,-22.440778587350852,-21.652019166255553,-21.072099696478684
396,3.9491419048911616,-1.791672694703288,-3.2905871926422474,-1.5296746020854348,-12.255444268977364,-15.051499783199061,-12.321487062561683,-18.19911292465542,-18.64171920961574,-18.06179973983887,-22.376277287018542,-22.321487062561683,-20.56057447200487
397,3.9718329756299813,-1.661300930510409,-3.148182801496145,-1.434221423023131,-12.158275279783524,-15.051499783199061,-12.321487062561683,-18.12533138090692,-18.64171920961574,-17.550274515365057,-22.312828063786725,-22.321487062561683,-21.072099696478684
398,3.9946544252469653,-1.5342710918894265,-3.010299956639812,-1.2948636435902061,-12.059148336718387,-15.051499783199061,-12.17908267141558,-18.051604829436293,-18.64171920961574,-17.550274515365057,-22.2471812210799,-21.652019166255553,-21.072099696478684
399,4.017607002876084,-1.411441101676296,-2.8766603410599965,-1.2043823538162353,-11.959819476276285,-14.788210395975568,-12.041199826559248,-17.976322899099916,-18.64171920961574,-17.550274515365057,-22.18361727904659,-21.652019166255553,-21.072099696478684
400,4.040691461955695,-1.2924268170977733,-2.6836087891061307,-1.1157477505031843,-11.861046415494334,-14.539974558725246,-11.777910439335757,-17.90181752212218,-18.64171920961574,-18.06179973983887,-22.11650188036345,-21.652019166255553,-21.072099696478684
401,4.063908560253287,-1.1767837759593722,-2.4987747321659985,-1.0288859586522578,-11.758839906352524,-14.539974558725246,-11.777910439335757,-17.825989669099343,-18.64171920961574,-17.550274515365057,-22.051549752314013,-21.652019166255553,-21.072099696478684
402,4.0872590598903304,-1.0667482249625317,-2.3797824991689214,-0.90176630349088,-11.657506262690877,-14.539974558725246,-11.777910439335757,-17.750617152776435,-18.64171920961574,-17.09269960975831,-21.985998539176812,-21.652019166255553,-21.072099696478684
403,4.110743727367333,-0.962117249792226,-2.207192444753865,-0.8190410438309813,-11.554165190277113,-14.539974558725246,-11.529674602085436,-17.67412317245014,-18.06179973983887,-17.09269960975831,-21.920107298056607,-21.652019166255553,-21.072099696478684
404,4.134363333588957,-0.8618294760447948,-2.041199826559248,-0.7782619196265873,-11.450413263038932,-14.539974558725246,-11.529674602085436,-17.597683925588235,-18.06179973983887,-17.09269960975831,-21.853840713160288,-20.56057447200487,-21.072099696478684
405,4.158118653889366,-0.7683784215628526,-1.8813187727179446,-0.6978347170724474,-11.346800829177877,-14.082399653118497,-11.294863643590205,-17.521249250989417,-18.06179973983887,-17.09269960975831,-21.787109374650626,-21.652019166255553,-20.56057447200487
406,4.182010468057642,-0.6798370135339111,-1.7271151840430066,-0.6188699086121093,-11.240697388549446,-14.082399653118497,-11.294863643590205,-17.44422499965417,-18.06179973983887,-17.550274515365057,-21.72279741645678,-21.072099696478684,-20.56057447200487
407,4.206039560363404,-0.5979745566794876,-1.5781996300295555,-0.5413152616444864,-11.133806110888699,-14.082399653118497,-11.294863643590205,-17.366056374948005,-17.550274515365057,-17.09269960975831,-21.654183418407417,-21.072099696478684,-20.56057447200487
408,4.230206719582545,-0.5216274956297535,-1.434221423023131,-0.5030511831139577,-11.025962646128434,-14.082399653118497,-11.072099696478684,-17.287647522641393,-18.06179973983887,-17.09269960975831,-21.587329383196195,-21.072099696478684,-20.56057447200487
409,4.254512739023121,-0.4518967855818615,-1.2493873660829993,-0.4651212929425668,-10.917321212661683,-14.082399653118497,-11.072099696478684,-17.209096167437988,-18.06179973983887,-17.09269960975831,-21.51981018290032,-21.072099696478684,-20.56057447200487
410,4.278958416551399,-0.38904765288563153,-1.0720996964786835,-0.42751980420949887,-10.807734181701756,-14.082399653118497,-10.860206705779303,-17.130267018322073,-18.06179973983887,-17.09269960975831,-21.45227416706314,-20.56057447200487,-20.56057447200487
411,4.303544554618046,-0.33364787199695606,-0.90176630349088,-0.3532796234174298,-10.699810706359198,-13.668472801536245,-10.860206705779303,-17.052576672341708,-17.550274515365057,-17.09269960975831,-21.387097505526125,-21.072099696478684,-20.56057447200487
412,4.328271960284467,-0.28124080071151236,-0.7782619196265873,-0.3532796234174298,-10.584825194780995,-13.668472801536245,-10.658172844896434,-16.970893361156644,-17.550274515365057,-17.09269960975831,-21.316513289097678,-20.56057447200487,-20.56057447200487
413,4.353141445249298,-0.23375251049356227,-0.6188699086121093,-0.3166300825533761,-10.47223466231382,-13.668472801536245,-10.658172844896434,-16.891349235528928,-17.550274515365057,-16.678772758176056,-21.248281615807528,-21.072099696478684,-20.56057447200487
414,4.378153825875049,-0.1929922495703686,-0.42751980420949887,-0.28028723600243544,-10.358582436722832,-13.668472801536245,-10.465121292942568,-16.809914729933666,-17.550274515365057,-16.678772758176056,-21.18040687862741,-21.072099696478684,-21.072099696478684
415,4.403309923214911,-0.1577243469609962,-0.28028723600243544,-0.28028723600243544,-10.24268445892096,-13.290587192642247,-10.280287236002435,-16.72874167040607,-17.550274515365057,-16.678772758176056,-21.111305930534897,-20.102999566398122,-20.102999566398122
416,4.428610563039695,-0.12739652098875287,-0.13788284485633295,-0.24424599331418287,-10.12543888526038,-13.290587192642247,-10.102999566398118,-16.647226810844266,-17.09269960975831,-16.300887149282058,-21.04218826233966,-21.072099696478684,-20.56057447200487
417,4.454056575864951,-0.10134802793610012,0.03379740651380597,-0.20850138973120136,-10.00843295723654,-13.290587192642247,-10.102999566398118,-16.564777203496885,-17.09269960975831,-16.300887149282058,-20.974681012472807,-20.56057447200487,-20.56057447200487
418,4.479648796978222,-0.0794331329768845,0.1989482871693926,-0.20850138973120136,-9.888301760740198,-13.290587192642247,-9.932666173410317,-16.484118337308367,-17.09269960975831,-15.95326608668994,-20.90346161898993,-21.072099696478684,-20.56057447200487
419,4.5053880664664625,-0.06136763423280372,0.3580483060622671,-0.20850138973120136,-9.769218299440332,-12.942966130050129,-9.932666173410317,-16.398922676253132,-17.09269960975831,-16.300887149282058,-20.83473899559559,-20.56057447200487,-20.102999566398122
420,4.531275229243628,-0.04629303031455472,0.5115252244738129,-0.20850138973120136,-9.646680304863501,-12.942966130050129,-9.768762011528622,-16.315191969096126,-17.09269960975831,-16.300887149282058,-20.763718374944062,-20.102999566398122,-20.102999566398122
421,4.557311135078381,-0.03418521415627714,0.6597629876440567,-0.20850138973120136,-9.523275233952834,-12.621119296336117,-9.610819339696304,-16.231048191932704,-17.09269960975831,-16.300887149282058,-20.6938337034677,-20.56057447200487,-20.102999566398122
422,4.583496638622025,-0.02487788537588576,0.803107511885947,-0.17304858208470436,-9.398262830241093,-12.942966130050129,-9.610819339696304,-16.146499165070445,-16.678772758176056,-15.631419252975927,-20.622793967496996,-20.102999566398122,-20.102999566398122
423,4.609832599436524,-0.01830889141553821,0.9418715467258311,-0.17304858208470436,-9.27457690528849,-12.621119296336117,-9.31118710592187,-16.06087802177835,-17.09269960975831,-15.95326608668994,-20.55198948241063,-20.102999566398122,-20.102999566398122
424,4.636319882022744,-0.01276368243455877,1.0763387839982952,-0.13788284485633295,-9.144140402072873,-12.621119296336117,-9.168782714775768,-15.97924245809564,-16.678772758176056,-15.95326608668994,-20.481397771425453,-20.56057447200487,-20.102999566398122
425,4.662959355848813,-0.007642111034908806,1.2323895173040558,-0.13788284485633295,-9.015281791556763,-12.621119296336117,-9.168782714775768,-15.888564219710627,-16.678772758176056,-15.631419252975927,-20.409023463654243,-20.102999566398122,-19.689072714815868
426,4.68975189537867,-0.004734201548676846,1.3830269816628142,-0.13788284485633295,-8.884264361061451,-12.321487062561683,-9.030899869919436,-15.802233047903984,-16.678772758176056,-15.631419252975927,-20.337256575678197,-20.102999566398122,-19.689072714815868
427,4.716698380100768,-0.003719562234579658,1.4806253545543768,-0.13788284485633295,-8.752201134888198,-12.321487062561683,-8.89726025433962,-15.713942627462387,-16.678772758176056,-15.631419252975927,-20.266495997239574,-19.689072714815868,-19.689072714815868
428,4.743799694556952,-0.0014907703262497089,1.6230297457004794,-0.13788284485633295,-8.618403577096439,-12.321487062561683,-8.767610482695945,-15.625824185071162,-16.300887149282058,-15.631419252975927,-20.19306378774464,-20.102999566398122,-19.689072714815868
429,4.7710567283714775,-0.0006813618103601237,1.7154363130496058,-0.13788284485633295,-8.482161761213337,-12.041199826559248,-8.64171920961574,-15.536887881691522,-16.678772758176056,-15.331787019201496,-20.120609802374553,-19.689072714815868,-19.689072714815868
430,4.798470376280235,-0.003120213673265703,1.8059176028235768,-0.13788284485633295,-8.349428087071091,-12.041199826559248,-8.519374645445623,-15.447732830198174,-16.300887149282058,-15.331787019201496,-20.046772421208956,-19.689072714815868,-19.31118710592187
431,4.826041538160099,-0.0034266138421065783,1.8945522061366273,-0.13788284485633295,-8.205412982153943,-11.777910439335757,-8.284563686950394,-15.359339559550918,-16.300887149282058,-15.331787019201496,-19.97594207344694,-19.31118710592187,-19.31118710592187
432,4.853771119058482,-0.00025724161633928545,1.9814139979875538,-0.13788284485633295,-8.064460857660189,-11.777910439335757,-8.171753582853503,-15.266962942167222,-16.300887149282058,-15.051499783199061,-19.89960974834378,-19.689072714815868,-19.31118710592187
433,4.88166002922304,-0.0010150712174257386,2.024201977780304,-0.13788284485633295,-7.921634170175203,-11.777910439335757,-8.171753582853503,-15.175227648644398,-15.95326608668994,-15.051499783199061,-19.825446771597143,-20.102999566398122,-19.689072714815868
434,4.909709184131545,-7.412007575021096e-05,2.108533653148932,-0.13788284485633295,-7.776612283385194,-11.529674602085436,-7.954561085921141,-15.08302650930171,-15.95326608668994,-14.788210395975568,-19.75140447592524,-19.689072714815868,-18.963566043329752
435,4.937919504521955,-0.00014737087944751513,2.150093250860509,-0.13788284485633295,-7.6298016571662295,-11.294863643590205,-7.849906749139491,-14.990188358777925,-15.95326608668994,-14.788210395975568,-19.676715637932144,-19.689072714815868,-19.689072714815868
436,4.966291916422612,-7.434958908574075e-05,2.150093250860509,-0.13788284485633295,-7.482174827616427,-11.294863643590205,-7.647872888256622,-14.897646530908727,-15.631419252975927,-14.788210395975568,-19.602212352298505,-19.689072714815868,-19.31118710592187
437,4.994827351182653,-0.00017228828097353024,2.1912589128088307,-0.13788284485633295,-7.330290597553164,-11.294863643590205,-7.550274515365059,-14.802411177523433,-15.95326608668994,-14.539974558725246,-19.525975975291246,-19.31118710592187,-18.963566043329752
438,5.023526745502596,-0.0005656272499737797,2.1912589128088307,-0.13788284485633295,-7.177055018817939,-11.072099696478684,-7.361421073761321,-14.709560978238672,-15.331787019201496,-14.539974558725246,-19.4501017278989,-19.689072714815868,-18.963566043329752
439,5.052391041465063,-0.0014504842310834078,2.1912589128088307,-0.13788284485633295,-7.022066421739856,-10.860206705779303,-7.18043885283336,-14.611664227211312,-15.631419252975927,-14.539974558725246,-19.373467003711454,-19.689072714815868,-18.64171920961574
440,5.081421186565718,-0.002231436220851302,2.150093250860509,-0.13788284485633295,-6.865524950017018,-10.860206705779303,-7.0926996097583075,-14.515370226150786,-15.331787019201496,-14.305163600230017,-19.296469145891123,-19.31118710592187,-18.64171920961574
441,5.110618133744365,-0.005457114226085999,2.150093250860509,-0.13788284485633295,-6.705355023743702,-10.658172844896434,-6.922366216770504,-14.417811553326212,-15.051499783199061,-14.305163600230017,-19.219763349409142,-19.31118710592187,-18.963566043329752
442,5.139982841416243,-0.006738933965956609,2.0665725072128502,-0.13788284485633295,-6.543190205533552,-10.658172844896434,-6.758462054888811,-14.319791736903696,-15.331787019201496,-14.082399653118497,-19.141867548203134,-18.963566043329752,-18.64171920961574
443,5.169516273503464,-0.010434410768712352,2.024201977780304,-0.13788284485633295,-6.379070987600766,-10.465121292942568,-6.600519383056492,-14.220686470658583,-15.051499783199061,-14.082399653118497,-19.064105806884847,-18.64171920961574,-18.34208697584131
444,5.19921939946667,-0.015592271049164184,1.9382002601611283,-0.20850138973120136,-6.216742059460296,-10.280287236002435,-6.4481197174891225,-14.121386539460259,-15.331787019201496,-14.082399653118497,-18.985732774382036,-18.963566043329752,-18.64171920961574
445,5.229093194336849,-0.022645677983888574,1.8945522061366273,-0.13788284485633295,-6.0436547727912355,-10.280287236002435,-6.229101303010825,-14.022797346882658,-14.788210395975568,-13.870506662419116,-18.910684128173372,-18.963566043329752,-18.64171920961574
446,5.259138638747347,-0.03145038252119707,1.8059176028235768,-0.20850138973120136,-5.872719092796716,-10.102999566398118,-6.088994158582679,-13.918904785200287,-14.788210395975568,-13.870506662419116,-18.827755989098883,-18.64171920961574,-18.64171920961574
447,5.289356718966056,-0.04306949703391267,1.7154363130496058,-0.20850138973120136,-5.698622652383346,-9.932666173410317,-5.886960297699808,-13.81671363599482,-14.788210395975568,-13.668472801536245,-18.748448678624325,-18.64171920961574,-18.64171920961574
448,5.319748426927798,-0.057523505480165965,1.576078533616681,-0.24424599331418287,-5.522529815652164,-9.768762011528622,-5.757310526056132,-13.713094798239393,-14.788210395975568,-13.668472801536245,-18.668586815561305,-18.963566043329752,-18.34208697584131
449,5.350314760266856,-0.07429501048428737,1.4806253545543768,-0.24424599331418287,-5.34492515670112,-9.610819339696304,-5.569816165927744,-13.608848020928107,-14.539974558725246,-13.475421249582379,-18.588094752065334,-18.64171920961574,-18.34208697584131
450,5.38105672234976,-0.09527460829298284,1.3333927863473136,-0.28028723600243544,-5.162902022411741,-9.610819339696304,-5.3900824558087335,-13.50348500951357,-14.539974558725246,-13.475421249582379,-18.506877738927535,-18.64171920961574,-18.34208697584131
451,5.411975322308198,-0.12154337503856584,1.2067673496580515,-0.3166300825533761,-4.983349985854553,-9.458419674128935,-5.217492401393677,-13.396691490151007,-14.539974558725246,-13.475421249582379,-18.42496087605727,-18.34208697584131,-17.79851035261538
452,5.443071575072158,-0.15124619502992406,1.0763387839982952,-0.3166300825533761,-4.794720439097946,-9.31118710592187,-4.944261129281329,-13.289916269962704,-14.305163600230017,-13.290587192642247,-18.343803277657194,-18.34208697584131,-18.34208697584131
453,5.4743465014032315,-0.1833727984592019,0.9418715467258311,-0.39024107901706717,-4.605581279800194,-9.030899869919436,-4.839606792499679,-13.18167925169931,-14.305163600230017,-13.11329952303793,-18.26104540972533,-18.34208697584131,-18.06179973983887
454,5.505801127928122,-0.22280053633922897,0.803107511885947,-0.42751980420949887,-4.415739613510042,-9.030899869919436,-4.637572931616809,-13.072202235029437,-14.082399653118497,-12.942966130050129,-18.177983549208314,-18.34208697584131,-18.06179973983887
455,5.537436487172359,-0.26807949493273553,0.6597629876440567,-0.4651212929425668,-4.22323792760717,-8.767610482695945,-4.444521379662943,-12.960753283951764,-14.082399653118497,-12.779061968168435,-18.09422538465652,-18.34208697584131,-18.06179973983887
456,5.569253617594168,-0.3172003293631891,0.4812606781719344,-0.5413152616444864,-4.028889360123565,-8.767610482695945,-4.259687322722812,-12.849042249316195,-14.082399653118497,-12.779061968168435,-18.010158098713678,-18.06179973983887,-17.550274515365057
457,5.601253563618578,-0.3731431989564916,0.3580483060622671,-0.5799194697768675,-3.8331571712513046,-8.519374645445623,-4.082399653118496,-12.736191623692372,-13.870506662419116,-12.621119296336117,-17.926068354898593,-18.06179973983887,-17.550274515365057
458,5.633437375671703,-0.4356065461751493,0.1989482871693926,-0.6581728448964331,-3.6356167452507804,-8.284563686950394,-3.8293410004707935,-12.622743989314,-13.668472801536245,-12.468719630768748,-17.84051541200604,-18.06179973983887,-17.550274515365057
459,5.665806110215217,-0.5103117245302343,0.03379740651380597,-0.7378621416091866,-3.443903237071844,-8.284563686950394,-3.668472801536245,-12.506778368442749,-13.475421249582379,-12.468719630768748,-17.754867658333747,-18.06179973983887,-17.550274515365057
460,5.698360829781026,-0.58127794477856,-0.13788284485633295,-0.8190410438309813,-3.2390970478403434,-8.061799739838872,-3.5133511397537696,-12.392041502981847,-13.475421249582379,-12.321487062561683,-17.67317348431917,-18.06179973983887,-17.550274515365057
461,5.731102603006178,-0.6586996772538943,-0.28028723600243544,-0.90176630349088,-3.038165276437992,-7.849906749139491,-3.2905871926422474,-12.272673433497419,-13.475421249582379,-12.17908267141558,-17.58187258802076,-17.550274515365057,-17.09269960975831
462,5.7640325046679,-0.7456121638012649,-0.4651212929425668,-0.986097978859508,-2.8384571892328285,-7.647872888256622,-3.0786942019428665,-12.153323890581774,-13.290587192642247,-12.041199826559248,-17.49520338229547,-17.550274515365057,-17.09269960975831
463,5.797151615718909,-0.8392232502946757,-0.6188699086121093,-1.0720996964786835,-2.639684536984902,-7.647872888256622,-2.8766603410599965,-12.033218057477182,-13.11329952303793,-12.041199826559248,-17.40669915786388,-17.09269960975831,-16.678772758176056
464,5.830461023322879,-0.9364661664663555,-0.7782619196265873,-1.2043823538162353,-2.4430450790828546,-7.454821336302755,-2.6836087891061307,-11.911026564737156,-13.11329952303793,-11.907560210979433,-17.31828997587068,-17.550274515365057,-17.09269960975831
465,5.863961820890143,-1.0406437642164468,-0.9437274494269615,-1.2948636435902061,-2.247838568409587,-7.269987279362623,-2.4987747321659985,-11.787965597391281,-12.942966130050129,-11.777910439335757,-17.22891764336828,-17.09269960975831,-16.678772758176056
466,5.897655108113567,-1.1498671889730636,-1.0720996964786835,-1.3872702109393327,-2.055080599629879,-7.0926996097583075,-2.26396377367077,-11.663039283523188,-12.942966130050129,-11.652019166255553,-17.139321775193956,-17.550274515365057,-17.09269960975831
467,5.931541991004663,-1.2647241550659372,-1.2493873660829993,-1.5296746020854348,-1.8663767706746623,-6.922366216770504,-2.095828783574269,-11.536563420462738,-12.621119296336117,-11.529674602085436,-17.05020192861673,-17.09269960975831,-16.678772758176056
468,5.965623581929887,-1.382165093464531,-1.3872702109393327,-1.6272729749769974,-1.683000105990764,-6.758462054888811,-1.9339611726415167,-11.416735141559403,-12.621119296336117,-11.294863643590205,-16.95849034239297,-17.09269960975831,-16.678772758176056
469,5.999900999647164,-1.5050218265094184,-1.5781996300295555,-1.7779104393357565,-1.505885939309509,-6.600519383056492,-1.7271151840430066,-11.279268527908563,-12.321487062561683,-11.294863643590205,-16.86550989180231,-17.09269960975831,-16.300887149282058
470,6.034375369342586,-1.6313564969065215,-1.7271151840430066,-1.8813187727179446,-1.3359431713817662,-6.30088714928206,-1.5781996300295555,-11.148266179155133,-12.321487062561683,-11.072099696478684,-16.7730430291838,-16.678772758176056,-16.300887149282058
471,6.06904782266739,-1.7609671218430987,-1.8813187727179446,-2.041199826559248,-1.173795886960829,-6.158482758135957,-1.3872702109393327,-11.015759607095886,-12.321487062561683,-10.860206705779303,-16.679688728399313,-16.678772758176056,-16.300887149282058
472,6.103919497775052,-1.8934722632101133,-2.041199826559248,-2.1511536695738793,-1.0206469107796512,-6.020599913279624,-1.2493873660829993,-10.883004714521075,-12.041199826559248,-10.860206705779303,-16.586094567060446,-16.678772758176056,-16.300887149282058
473,6.1389915393587,-2.0290197594550246,-2.207192444753865,-2.3214870625616832,-0.8778650438568093,-5.757310526056132,-1.0720996964786835,-10.744614908748023,-12.041199826559248,-10.658172844896434,-16.491039902478718,-16.678772758176056,-16.300887149282058
474,6.174265098688662,-2.1666869775901145,-2.3797824991689214,-2.438871095274125,-0.746645807484375,-5.631419252975927,-0.9437274494269615,-10.606618356831934,-12.041199826559248,-10.465121292942568,-16.395892741207017,-16.300887149282058,-16.300887149282058
475,6.209741333650251,-2.3065618429018824,-2.4987747321659985,-2.559516209287931,-0.6278467235667079,-5.3900824558087335,-0.8190410438309813,-10.46647942325184,-11.777910439335757,-10.465121292942568,-16.302214107818035,-16.300887149282058,-16.300887149282058
476,6.24542140878179,-2.450677581136117,-2.6836087891061307,-2.7470105694163207,-0.5294747636515658,-5.274263730310582,-0.7378621416091866,-10.335341104579028,-11.529674602085436,-10.280287236002435,-16.202545400998925,-16.678772758176056,-15.95326608668994
477,6.281306495312838,-2.588008660885477,-2.811351669470419,-2.811351669470419,-0.42654172382087363,-5.051499783199061,-0.6188699086121093,-10.180494067556987,-11.529674602085436,-10.102999566398118,-16.106069555982593,-15.95326608668994,-15.631419252975927
478,6.317397771202629,-2.7312603618648446,-2.942966130050128,-3.010299956639812,-0.33848253355902297,-4.839606792499679,-0.5413152616444864,-10.034801051210538,-11.294863643590205,-9.932666173410317,-16.00589653383408,-15.95326608668994,-15.631419252975927
479,6.353696421178736,-2.87446350754895,-3.148182801496145,-3.148182801496145,-0.2669373017030211,-4.637572931616809,-0.4651212929425668,-9.886372971333085,-11.294863643590205,-9.768762011528622,-15.906777867082631,-15.95326608668994,-15.631419252975927
480,6.3902036367759765,-3.0186714734373554,-3.2905871926422474,-3.2905871926422474,-0.20528721464739633,-4.351121117121509,-0.39024107901706717,-9.735832877427194,-11.072099696478684,-9.768762011528622,-15.806177702649176,-15.95326608668994,-15.631419252975927
481,6.42692061637551,-3.1632460125718054,-3.437819760849311,-3.3635795800572414,-0.15477222722943115,-4.1701388961935475,-0.3166300825533761,-9.583148343180635,-11.072099696478684,-9.458419674128935,-15.704749391119915,-15.95326608668994,-15.331787019201496
482,6.463848565244183,-3.3075115388382326,-3.59021942641668,-3.5133511397537696,-0.11447193206419565,-3.9120662601306924,-0.28028723600243544,-9.428077386308589,-10.860206705779303,-9.458419674128935,-15.60263804372125,-15.95326608668994,-15.331787019201496
483,6.5009886955740965,-3.451007121564885,-3.668472801536245,-3.668472801536245,-0.08182115018298661,-3.748162098248998,-0.24424599331418287,-9.270618090437438,-10.658172844896434,-9.31118710592187,-15.499925290733946,-15.631419252975927,-15.331787019201496
484,6.538342226522388,-3.594782639600824,-3.8293410004707935,-3.8293410004707935,-0.05609845034248477,-3.5133511397537696,-0.24424599331418287,-9.110682552779556,-10.658172844896434,-9.030899869919436,-15.39547643965899,-15.631419252975927,-15.051499783199061
485,6.575910384251255,-3.7380377863688983,-3.99639793549932,-3.99639793549932,-0.03940223669976029,-3.2905871926422474,-0.20850138973120136,-8.955575060979863,-10.465121292942568,-8.89726025433962,-15.290643196962776,-15.631419252975927,-15.051499783199061
486,6.613694401968212,-3.881055575959287,-4.082399653118496,-4.082399653118496,-0.023430999106085867,-3.0786942019428665,-0.20850138973120136,-8.782935647092838,-10.280287236002435,-8.767610482695945,-15.189680114111887,-15.331787019201496,-14.788210395975568
487,6.6516955199665615,-4.023269636326231,-4.259687322722812,-4.259687322722812,-0.014024857163357765,-2.7470105694163207,-0.13788284485633295,-8.615501386417172,-10.102999566398118,-8.64171920961574,-15.077933596529103,-15.051499783199061,-14.539974558725246
488,6.689914985666117,-4.16414575838658,-4.444521379662943,-4.351121117121509,-0.009104888609317931,-2.621119296336115,-0.13788284485633295,-8.444205418539289,-10.102999566398118,-8.400382412448547,-14.969703104525674,-15.051499783199061,-14.788210395975568
489,6.728354053654132,-4.305340422340968,-4.539974558725247,-4.539974558725247,-0.004177372816541564,-2.3797824991689214,-0.13788284485633295,-8.270375433275035,-9.768762011528622,-8.284563686950394,-14.860222468690809,-15.051499783199061,-14.539974558725246
490,6.767013985726519,-4.444203477725712,-4.68720712693231,-4.637572931616809,-0.0023466546699874033,-2.1511536695738793,-0.13788284485633295,-8.09356045478846,-9.768762011528622,-8.171753582853503,-14.750019840712696,-15.051499783199061,-14.539974558725246
491,6.805896050929221,-4.5830061524767975,-4.788210395975568,-4.788210395975568,-0.0005491113235859061,-1.9339611726415167,-0.13788284485633295,-7.913990390564269,-9.610819339696304,-7.954561085921141,-14.638664111926634,-14.788210395975568,-14.539974558725246
492,6.845001525599914,-4.720169666299087,-4.944261129281329,-4.891618729357756,-0.0007229116619215312,-1.7271151840430066,-0.13788284485633295,-7.731125418181442,-9.458419674128935,-7.74771509732263,-14.526751045646382,-14.788210395975568,-14.305163600230017
493,6.884331693409873,-4.85677666605559,-5.106128740214081,-5.051499783199061,-9.123553039270781e-05,-1.5296746020854348,-0.13788284485633295,-7.54424936765253,-9.168782714775768,-7.550274515365059,-14.412627559958334,-14.539974558725246,-14.305163600230017
494,6.923887845406131,-4.993597803725932,-5.217492401393677,-5.217492401393677,-0.0006808432801596373,-1.434221423023131,-0.13788284485633295,-7.362597360707046,-9.030899869919436,-7.361421073761321,-14.301859003778162,-14.539974558725246,-14.082399653118497
495,6.963671280053839,-5.131891473145316,-5.3900824558087335,-5.331787019201495,-0.004313736676169906,-1.2493873660829993,-0.13788284485633295,-7.161171693009569,-8.89726025433962,-7.18043885283336,-14.181292697578954,-14.539974558725246,-13.870506662419116
496,7.003683303278907,-5.259644148532593,-5.449171051913937,-5.449171051913937,-0.0019271214850826843,-1.0720996964786835,-0.13788284485633295,-6.964331230544165,-8.767610482695945,-7.006697892139132,-14.065387102333029,-14.305163600230017,-13.870506662419116
497,7.043925228510861,-5.391236997997506,-5.569816165927744,-5.569816165927744,-0.0005375782284932204,-0.90176630349088,-0.13788284485633295,-6.763479781932364,-8.64171920961574,-6.839640957110605,-13.945745330768169,-14.305163600230017,-13.668472801536245
498,7.084398376725954,-5.522898484283068,-5.757310526056132,-5.693908745745943,-0.0012694089471308894,-0.8190410438309813,-0.13788284485633295,-6.5597721833679685,-8.400382412448547,-6.600519383056492,-13.825370305871512,-14.082399653118497,-13.668472801536245
499,7.125104076490547,-5.651938756923989,-5.886960297699808,-5.821651626110231,-0.0030488063483646356,-0.7378621416091866,-0.13788284485633295,-6.350632090566535,-8.171753582853503,-6.3738795366970535,-13.703393979227032,-13.870506662419116,-13.475421249582379
500,7.1660436640047,-5.779982031522266,-5.95326608668994,-5.95326608668994,-0.006876282642756898,-0.5799194697768675,-0.13788284485633295,-6.138402410486494,-7.954561085921141,-6.158482758135957,-13.5806409820214,-13.870506662419116,-13.475421249582379
501,7.207218483146044,-5.907445166485874,-6.088994158582679,-6.088994158582679,-0.012225064897948858,-0.5799194697768675,-0.13788284485633295,-5.922727263636376,-7.849906749139491,-5.95326608668994,-13.456336580457283,-13.668472801536245,-13.290587192642247
502,7.248629885513898,-6.033180725180336,-6.229101303010825,-6.229101303010825,-0.020788589176505144,-0.5030511831139577,-0.13788284485633295,-5.702453468515589,-7.647872888256622,-5.757310526056132,-13.330656400060759,-13.668472801536245,-13.290587192642247
503,7.290279230473625,-6.158302762442016,-6.3738795366970535,-6.30088714928206,-0.033240558322022364,-0.42751980420949887,-0.13788284485633295,-5.477034170380781,-7.454821336302755,-5.509074688805811,-13.202711477986524,-13.475421249582379,-13.11329952303793
504,7.332167885201264,-6.285922923759653,-6.4481197174891225,-6.4481197174891225,-0.05101973126714271,-0.42751980420949887,-0.17304858208470436,-5.251229998367643,-7.269987279362623,-5.274263730310582,-13.079439093940234,-13.290587192642247,-12.779061968168435
505,7.374297224728399,-6.406001707717824,-6.523651096393581,-6.600519383056492,-0.07565432613354925,-0.39024107901706717,-0.17304858208470436,-5.015696613680982,-7.0926996097583075,-5.051499783199061,-12.942732642985353,-13.11329952303793,-12.621119296336117
506,7.416668631987316,-6.525784314804096,-6.678772758176057,-6.678772758176057,-0.10550900835572283,-0.3532796234174298,-0.20850138973120136,-4.779000751701545,-6.758462054888811,-4.839606792499679,-12.811384215590419,-12.942966130050129,-12.621119296336117
507,7.459283497856375,-6.646356508678281,-6.758462054888811,-6.758462054888811,-0.14405282448855938,-0.3532796234174298,-0.20850138973120136,-4.53840853547825,-6.600519383056492,-4.539974558725247,-12.676145235057625,-12.942966130050129,-12.468719630768748
508,7.502143221205678,-6.765097658593361,-6.922366216770504,-6.922366216770504,-0.1933106329855691,-0.3166300825533761,-0.24424599331418287,-4.294400365922241,-6.30088714928206,-4.259687322722812,-12.54137309624615,-12.779061968168435,-12.321487062561683
509,7.5452492089429875,-6.884197033594395,-7.006697892139132,-7.006697892139132,-0.2505196905695389,-0.3166300825533761,-0.28028723600243544,-4.046646756348702,-6.158482758135957,-4.082399653118496,-12.402222139785517,-12.621119296336117,-12.17908267141558
510,7.588602876059913,-7.000916989548055,-7.0926996097583075,-7.18043885283336,-0.3199204815800855,-0.3166300825533761,-0.3532796234174298,-3.7960432284766066,-5.886960297699808,-3.8293410004707935,-12.26464775829061,-12.468719630768748,-12.041199826559248
511,7.632205645678351,-7.116326226689599,-7.269987279362623,-7.269987279362623,-0.40101761321759266,-0.3166300825533761,-0.39024107901706717,-3.5430483091114056,-5.757310526056132,-3.59021942641668,-12.120742368857815,-12.468719630768748,-12.041199826559248
512,7.676058949097207,-7.230859757389064,-7.361421073761321,-7.361421073761321,-0.49425525810396687,-0.3166300825533761,-0.4651212929425668,-3.2881843744255868,-5.509074688805811,-3.3635795800572414,-11.977075449966236,-12.321487062561683,-11.777910439335757
513,7.720164225839375,-7.3445196744695025,-7.454821336302755,-7.454821336302755,-0.5996965204567553,-0.28028723600243544,-0.5413152616444864,-3.032649789878905,-5.274263730310582,-3.0786942019428665,-11.830957773976564,-12.041199826559248,-11.652019166255553
514,7.764522923698998,-7.4585511080105595,-7.550274515365059,-7.647872888256622,-0.7173689965662309,-0.28028723600243544,-0.6581728448964331,-2.776826921873578,-5.051499783199061,-2.811351669470419,-11.682985391020551,-12.041199826559248,-11.529674602085436
515,7.809136498788976,-7.571997224491101,-7.647872888256622,-7.647872888256622,-0.8471864613423886,-0.28028723600243544,-0.7782619196265873,-2.5225908922945366,-4.737415140682819,-2.559516209287931,-11.542673155790752,-11.777910439335757,-11.41068236908836
516,7.854006415588787,-7.679598924686804,-7.74771509732263,-7.74771509732263,-0.9872914387433489,-0.24424599331418287,-0.8602067057793029,-2.271349239155716,-4.539974558725247,-2.3214870625616832,-11.379862640248437,-11.652019166255553,-11.294863643590205
517,7.899134146992551,-7.789375371279155,-7.849906749139491,-7.849906749139491,-1.1387807739538116,-0.20850138973120136,-0.986097978859508,-2.0246766140979275,-4.259687322722812,-2.095828783574269,-11.224774691400976,-11.529674602085436,-10.860206705779303
518,7.9445211743573685,-7.898015310301439,-7.954561085921141,-7.954561085921141,-1.2989183719555633,-0.17304858208470436,-1.159838939553735,-1.7846049659438747,-3.99639793549932,-1.8813187727179446,-11.067767254064925,-11.294863643590205,-10.860206705779303
519,7.990168987551957,-8.00571370992266,-8.061799739838872,-8.061799739838872,-1.468175020337186,-0.13788284485633295,-1.2948636435902061,-1.5535535978646673,-3.748162098248998,-1.6769071702924985,-10.907073460633667,-11.294863643590205,-10.658172844896434
520,8.036079085005563,-8.112793065737863,-8.171753582853503,-8.171753582853503,-1.6445155067639474,-0.13788284485633295,-1.4816857732677478,-1.3333865561973937,-3.437819760849311,-1.434221423023131,-10.744449532765124,-11.072099696478684,-10.465121292942568
521,8.082252973757136,-8.218523118574641,-8.284563686950394,-8.284563686950394,-1.8271547797924284,-0.06839424530305466,-1.6272729749769974,-1.12775561571287,-3.148182801496145,-1.2493873660829993,-10.578702864585445,-10.860206705779303,-10.465121292942568
522,8.128692169504806,-8.323522175167447,-8.400382412448547,-8.400382412448547,-2.015533696063023,-0.03406248691911502,-1.829306835859867,-0.9358599784392361,-2.8766603410599965,-1.0720996964786835,-10.410552287335683,-10.658172844896434,-10.280287236002435
523,8.175398196655635,-8.428006859348631,-8.519374645445623,-8.580116122567555,-2.2071529093128377,0.0,-1.987249507692186,-0.7628251992897715,-2.621119296336115,-0.90176630349088,-10.238895511264683,-10.465121292942568,-10.102999566398118
524,8.222372588375663,-8.531367374813172,-8.580116122567555,-8.64171920961574,-2.4028238081996127,0.03379740651380597,-2.207192444753865,-0.608060063597698,-2.3214870625616832,-0.7782619196265873,-10.064447514663485,-10.280287236002435,-9.932666173410317
525,8.269616886640229,-8.633388395019303,-8.704208702385754,-8.767610482695945,-2.6003337445829686,0.10061326007895895,-2.3797824991689214,-0.4736069720921221,-2.041199826559248,-0.6581728448964331,-9.890108377310016,-10.102999566398118,-9.768762011528622
526,8.317132642284582,-8.738548978407541,-8.767610482695945,-8.767610482695945,-2.7996877197242753,0.13363961557981502,-2.559516209287931,-0.35927620561971796,-1.7779104393357565,-0.5413152616444864,-9.705935620196147,-9.932666173410317,-9.458419674128935
527,8.364921415054809,-8.835743504751537,-8.963566043329752,-8.963566043329752,-3.002198861241219,0.16641671319217427,-2.811351669470419,-0.26463847655819495,-1.5296746020854348,-0.4651212929425668,-9.522737479391427,-9.768762011528622,-9.31118710592187
528,8.41298477365902,-8.935716146896343,-8.963566043329752,-9.030899869919436,-3.2004229435370473,0.16641671319217427,-2.942966130050128,-0.18863835518919825,-1.2493873660829993,-0.42751980420949887,-9.333311600524588,-9.610819339696304,-9.168782714775768
529,8.461324295818825,-9.034955653468149,-9.09929411522249,-9.168782714775768,-3.400771612312234,0.16641671319217427,-3.148182801496145,-0.12931912375956758,-0.986097978859508,-0.39024107901706717,-9.142667015430538,-9.31118710592187,-8.89726025433962
530,8.50994156832117,-9.133305548566812,-9.168782714775768,-9.239401259650638,-3.600236977045257,0.16641671319217427,-3.3635795800572414,-0.08441855084674967,-0.7782619196265873,-0.3532796234174298,-8.946730825793423,-9.168782714775768,-8.767610482695945
531,8.558838187070384,-9.231190805551599,-9.31118710592187,-9.31118710592187,-3.798672552034553,0.13363961557981502,-3.59021942641668,-0.052176523275175926,-0.5413152616444864,-0.3166300825533761,-8.746513874714605,-9.030899869919436,-8.519374645445623
532,8.60801575714058,-9.327993730168204,-9.384179493336866,-9.384179493336866,-3.9968472685055225,0.06733382658968402,-3.748162098248998,-0.03021664915486361,-0.3532796234174298,-0.3166300825533761,-8.54281030065033,-8.767610482695945,-8.400382412448547
533,8.657475892828344,-9.424057694705121,-9.458419674128935,-9.533951053033395,-4.191302432979011,0.03379740651380597,-3.99639793549932,-0.015844216917304543,-0.13788284485633295,-0.28028723600243544,-8.334775372672686,-8.64171920961574,-8.171753582853503
534,8.707220217705725,-9.519551836810898,-9.533951053033395,-9.610819339696304,-4.3846655985116545,-0.06839424530305466,-4.1701388961935475,-0.007425676304676387,0.0,-0.28028723600243544,-8.12313031125663,-8.400382412448547,-7.954561085921141
535,8.757250364673538,-9.614207032369096,-9.68907271481587,-9.68907271481587,-4.576722757423465,-0.19073880947317096,-4.351121117121509,-0.003234413627581251,0.13363961557981502,-0.28028723600243544,-7.905067034007905,-8.171753582853503,-7.74771509732263
536,8.80756797601494,-9.708927780323794,-9.768762011528622,-9.768762011528622,-4.765872266100071,-0.3349161930174569,-4.539974558725247,-0.0008059818628008087,0.1989482871693926,-0.28028723600243544,-7.6834641101900525,-7.954561085921141,-7.550274515365059
537,8.858174703449375,-9.801494385613607,-9.849940913750416,-9.849940913750416,-4.9538013499295,-0.5030511831139577,-4.737415140682819,-0.00013522144858034085,0.32669116753368144,-0.28028723600243544,-7.45601533780274,-7.74771509732263,-7.269987279362623
538,8.909072208186757,-9.894181350251325,-9.932666173410317,-9.932666173410317,-5.138604124854206,-0.6978347170724474,-4.944261129281329,-0.00031207050601477897,0.3891806603036966,-0.28028723600243544,-7.223739230500001,-7.454821336302755,-7.006697892139132
539,8.960262160982035,-9.994555985781314,-10.016997848778944,-10.016997848778944,-5.319653965520873,-0.90176630349088,-5.161453626213691,-0.0016953660188803734,0.4507837473518811,-0.28028723600243544,-6.991086051603064,-7.269987279362623,-6.839640957110605
540,9.011746242190002,-10.07802230054098,-10.102999566398118,-10.102999566398118,-5.499781918282273,-1.1377373915025664,-5.331787019201495,-6.803825457785031e-05,0.4507837473518811,-0.28028723600243544,-6.743054828476357,-7.006697892139132,-6.600519383056492
541,9.063526141820496,-10.168350216822637,-10.19073880947317,-10.19073880947317,-5.677651501365353,-1.3639835877535058,-5.509074688805811,-0.0004867604264763344,0.5115252244738129,-0.28028723600243544,-6.49393687586443,-6.758462054888811,-6.30088714928206
542,9.115603559593827,-10.25893413755325,-10.280287236002435,-10.280287236002435,-5.85212936901343,-1.6026669895004295,-5.693908745745943,-0.0021169390013631066,0.5115252244738129,-0.28028723600243544,-6.239134683279123,-6.523651096393581,-6.088994158582679
543,9.167980204996619,-10.349679949298283,-10.280287236002435,-10.465121292942568,-6.024698021667709,-1.8552349416426628,-5.821651626110231,-0.005366074969904553,0.5714288613656873,-0.20850138973120136,-5.978401278017817,-6.229101303010825,-5.821651626110231
544,9.220657797337891,-10.437223933362008,-10.371721030401133,-10.465121292942568,-6.195015164451672,-2.095828783574269,-6.020599913279624,-0.011779660402717806,0.5714288613656873,-0.28028723600243544,-5.711326785646382,-6.020599913279624,-5.569816165927744
545,9.273638065805505,-10.526766904416025,-10.560574472004872,-10.465121292942568,-6.362952186360657,-2.3797824991689214,-6.158482758135957,-0.023409468177030265,0.5714288613656873,-0.20850138973120136,-5.438629038696639,-5.693908745745943,-5.274263730310582
546,9.326922749522945,-10.613789072775397,-10.560574472004872,-10.658172844896434,-6.528728321943542,-2.621119296336115,-6.3738795366970535,-0.043108430129540944,0.6010736510030773,-0.28028723600243544,-5.158851011622718,-5.449171051913937,-4.997549464331998
547,9.380513597606376,-10.700314272527692,-10.658172844896434,-10.758015053962442,-6.692379224925109,-2.8766603410599965,-6.523651096393581,-0.07170051207065818,0.6305174574708903,-0.28028723600243544,-4.873380972353967,-5.161453626213691,-4.737415140682819
548,9.434412369222084,-10.787475695655221,-10.758015053962442,-10.860206705779303,-6.852218790106102,-3.1132995230379312,-6.678772758176057,-0.10931932521889406,0.6597629876440567,-0.28028723600243544,-4.582458731261861,-4.839606792499679,-4.444521379662943
549,9.48862083364421,-10.87357138163476,-10.860206705779303,-10.964861042560955,-7.010544816458384,-3.3635795800572414,-6.839640957110605,-0.16278970132007323,0.6888128940781286,-0.3166300825533761,-4.284819490343791,-4.539974558725247,-4.082399653118496
550,9.543140770312833,-10.95934845991761,-10.964861042560955,-11.072099696478684,-7.166983644955131,-3.629169865251921,-7.006697892139132,-0.2319079387870397,0.7176697764530107,-0.3532796234174298,-3.983276662356764,-4.259687322722812,-3.8293410004707935
551,9.597973968892374,-11.043704693690017,-10.964861042560955,-11.072099696478684,-7.321050003061819,-3.870506662419115,-7.18043885283336,-0.3223356573327759,0.7463361829690418,-0.42751980420949887,-3.67711733182847,-3.99639793549932,-3.5133511397537696
552,9.653122229330357,-11.134338320434093,-11.182053539493316,-11.072099696478684,-7.477071818688054,-4.082399653118496,-7.269987279362623,-0.4295194592052343,0.7463361829690418,-0.5030511831139577,-3.366306185532168,-3.668472801536245,-3.2188013463710137
553,9.70858736191648,-11.212276140365358,-11.182053539493316,-11.182053539493316,-7.623320601113571,-4.351121117121509,-7.454821336302755,-0.552760474310269,0.7748146116973044,-0.5799194697768675,-3.054610837875622,-3.437819760849311,-2.8766603410599965
554,9.764371187342055,-11.296670829948427,-11.294863643590205,-11.294863643590205,-7.771233698504396,-4.588499586669368,-7.647872888256622,-0.69988920543892,0.7748146116973044,-0.6978347170724474,-2.7428469667107795,-3.148182801496145,-2.621119296336115
555,9.82047553675975,-11.37926012454367,-11.294863643590205,-11.41068236908836,-7.91720663529354,-4.788210395975568,-7.74771509732263,-0.866425737575609,0.7748146116973044,-0.8602067057793029,-2.433366949792963,-2.942966130050128,-2.3214870625616832
556,9.876902251843722,-11.461576419859295,-11.41068236908836,-11.529674602085436,-8.063253519986716,-4.997549464331998,-7.849906749139491,-1.0534953490868528,0.7176697764530107,-1.0288859586522578,-2.1303287770356043,-2.6836087891061307,-2.041199826559248
557,9.93365318485006,-11.543630510392639,-11.41068236908836,-11.529674602085436,-8.2035558528815,-5.217492401393677,-8.061799739838872,-1.25326736349255,0.6597629876440567,-1.2043823538162353,-1.833728851803962,-2.4987747321659985,-1.7779104393357565
558,9.990730198677586,-11.62644352173831,-11.652019166255553,-11.652019166255553,-8.34477627769679,-5.449171051913937,-8.171753582853503,-1.4692402346377929,0.5714288613656873,-1.3872702109393327,-1.5497425173078436,-2.3214870625616832,-1.5296746020854348
559,10.048135166929017,-11.706610113751763,-11.652019166255553,-11.652019166255553,-8.482415820662155,-5.693908745745943,-8.284563686950394,-1.6972357430983283,0.4507837473518811,-1.6272729749769974,-1.2828354590733957,-2.207192444753865,-1.2493873660829993
560,10.105869973972446,-11.78748295755722,-11.777910439335757,-11.842251539389855,-8.619260619223597,-5.886960297699808,-8.519374645445623,-1.9351087277483672,0.32669116753368144,-1.829306835859867,-1.0367284085916366,-2.095828783574269,-1.0288859586522578
561,10.163936515003224,-11.86804375940197,-11.777910439335757,-11.842251539389855,-8.754540451916691,-6.088994158582679,-8.64171920961574,-2.1806735054891653,0.13363961557981502,-2.041199826559248,-0.8153202860021767,-2.041199826559248,-0.8602067057793029
562,10.222336696106154,-11.947813552907663,-11.973865999969565,-11.973865999969565,-8.888138811182344,-6.30088714928206,-8.767610482695945,-2.4316740471741403,-0.10299956639811952,-2.3214870625616832,-0.6221843725005902,-1.987249507692186,-0.6978347170724474
563,10.281072434318068,-12.027246490644647,-11.973865999969565,-12.041199826559248,-9.019730122837675,-6.48572120622219,-8.89726025433962,-2.6861931540732513,-0.3166300825533761,-2.559516209287931,-0.45780996630359344,-1.987249507692186,-0.5413152616444864
564,10.340145657690748,-12.107225149668881,-12.041199826559248,-12.109594071862302,-9.150223465665507,-6.639469821891733,-9.030899869919436,-2.9426998908723907,-0.5799194697768675,-2.811351669470419,-0.3238228659168751,-1.987249507692186,-0.4651212929425668
565,10.39955830535422,-12.186749170709483,-12.17908267141558,-12.17908267141558,-9.291700175368007,-6.8808066190589265,-9.168782714775768,-3.2003941170108234,-0.8602067057793029,-3.0786942019428665,-0.22211738124972183,-2.041199826559248,-0.39024107901706717
566,10.459312327580422,-12.263212592458306,-12.24970121629045,-12.24970121629045,-9.406292478456592,-7.049485871931882,-9.239401259650638,-3.4564020825965396,-1.159838939553735,-3.2905871926422474,-0.1396927013868036,-2.041199826559248,-0.3166300825533761
567,10.519409685847183,-12.340905735068077,-12.24970121629045,-12.321487062561683,-9.531746400124884,-7.224982267095859,-9.458419674128935,-3.7123423235305752,-1.4816857732677478,-3.59021942641668,-0.08348828085588984,-2.095828783574269,-0.28028723600243544
568,10.57985235290267,-12.419043769335245,-12.394479449976679,-12.468719630768748,-9.656097880772727,-7.407870124218956,-9.533951053033395,-3.964803726554443,-1.7779104393357565,-3.8293410004707935,-0.04660735807557678,-2.1511536695738793,-0.24424599331418287
569,10.640642312830078,-12.495156779404017,-12.394479449976679,-12.544251009673207,-9.779045502606841,-7.5987995433091795,-9.68907271481587,-4.215248638203416,-2.095828783574269,-4.082399653118496,-0.02273815777542865,-2.207192444753865,-0.24424599331418287
570,10.701781561112815,-12.573919877133351,-12.468719630768748,-12.621119296336117,-9.900636793779576,-7.74771509732263,-9.768762011528622,-4.462714301969135,-2.3797824991689214,-4.351121117121509,-0.009736754758936499,-2.1511536695738793,-0.20850138973120136
571,10.763272104699983,-12.649014990252036,-12.621119296336117,-12.621119296336117,-10.02090749061664,-7.901918685997568,-9.849940913750416,-4.705077939556101,-2.6836087891061307,-4.588499586669368,-0.0036251549923248458,-2.26396377367077,-0.20850138973120136
572,10.825115962072246,-12.724197088002331,-12.621119296336117,-12.69937267145568,-10.141719086526855,-8.061799739838872,-10.016997848778944,-4.944341616490155,-3.010299956639812,-4.839606792499679,-0.0006463112979992074,-2.26396377367077,-0.20850138973120136
573,10.88731516330811,-12.805249799594813,-12.779061968168435,-12.779061968168435,-10.260659234067909,-8.284563686950394,-10.102999566398118,-5.182682459784039,-3.2905871926422474,-5.051499783199061,-0.00022541781908703913,-2.26396377367077,-0.20850138973120136
574,10.949871750150553,-12.875207755427265,-12.860240870390228,-12.860240870390228,-10.374749131661545,-8.400382412448547,-10.280287236002435,-5.411323157291909,-3.59021942641668,-5.274263730310582,-0.0004885056697297011,-2.26396377367077,-0.20850138973120136
575,11.012787776074047,-12.950220903558119,-12.860240870390228,-12.942966130050129,-10.490576839859404,-8.519374645445623,-10.371721030401133,-5.639675810909461,-3.870506662419115,-5.509074688805811,-0.00015172665381366014,-2.3797824991689214,-0.20850138973120136
576,11.076065306351953,-13.024719368275706,-12.942966130050129,-13.027297805418756,-10.60354648006512,-8.704208702385754,-10.465121292942568,-5.861609511113521,-4.1701388961935475,-5.693908745745943,-0.0006026072054552503,-2.3797824991689214,-0.20850138973120136
577,11.139706418124348,-13.098937821496758,-13.027297805418756,-13.11329952303793,-10.716967752307076,-8.831951582750042,-10.560574472004872,-6.080992396706128,-4.444521379662943,-6.020599913279624,-0.002858836506604165,-2.26396377367077,-0.20850138973120136
578,11.203713200466174,-13.17370913827797,-13.11329952303793,-13.11329952303793,-10.828384319495004,-9.030899869919436,-10.658172844896434,-6.295782545241254,-4.68720712693231,-6.229101303010825,-0.007969958778186587,-2.26396377367077,-0.20850138973120136
579,11.26808775445583,-13.246537557776907,-13.11329952303793,-13.11329952303793,-10.939740959661213,-9.09929411522249,-10.860206705779303,-6.508531807639965,-4.944261129281329,-6.3738795366970535,-0.02175396147602656,-2.26396377367077,-0.20850138973120136
580,11.33283219324414,-13.343165161861476,-13.201038766112983,-13.382020987040946,-11.04889294191035,-9.239401259650638,-10.860206705779303,-6.71382132183997,-5.217492401393677,-6.600519383056492,-0.06505263529590515,-2.207192444753865,-0.24424599331418287
581,11.397948642123733,-13.392875459974219,-13.290587192642247,-13.382020987040946,-11.161482817488311,-9.458419674128935,-11.072099696478684,-6.920195139350528,-5.449171051913937,-6.839640957110605,-0.08954367608364476,-2.207192444753865,-0.28028723600243544
582,11.463439238598765,-13.465560409533122,-13.382020987040946,-13.475421249582379,-11.265118219117232,-9.533951053033395,-11.182053539493316,-7.1166842270251305,-5.693908745745943,-7.006697892139132,-0.12841285561171648,-2.095828783574269,-0.3166300825533761
583,11.529306132455133,-13.538379483789614,-13.382020987040946,-13.475421249582379,-11.372347556672224,-9.68907271481587,-11.182053539493316,-7.312456286744982,-5.95326608668994,-7.269987279362623,-0.20362811743994108,-2.041199826559248,-0.39024107901706717
584,11.595551485831026,-13.610496166232613,-13.475421249582379,-13.475421249582379,-11.47758998522762,-9.768762011528622,-11.41068236908836,-7.504890570976,-6.158482758135957,-7.361421073761321,-0.3045906595267874,-1.9339611726415167,-0.4651212929425668
585,11.662177473287882,-13.682403639143015,-13.475421249582379,-13.668472801536245,-11.583228048494195,-9.932666173410317,-11.529674602085436,-7.693614349247252,-6.4481197174891225,-7.647872888256622,-0.43347662139961085,-1.829306835859867,-0.6188699086121093
586,11.729186281881795,-13.756101088257166,-13.668472801536245,-13.668472801536245,-11.688064438689088,-10.102999566398118,-11.529674602085436,-7.880048685080471,-6.678772758176057,-7.74771509732263,-0.5953894141445625,-1.7271151840430066,-0.7782619196265873
587,11.796580111235292,-13.825559885028918,-13.570874428644684,-13.870506662419116,-11.788962890359258,-10.19073880947317,-11.652019166255553,-8.062095914675858,-6.839640957110605,-7.954561085921141,-0.7827188369894025,-1.6272729749769974,-0.9437274494269615
588,11.86436117360954,-13.897788537466159,-13.768315010602254,-13.870506662419116,-11.891028977764373,-10.280287236002435,-11.652019166255553,-8.240606813752283,-7.0926996097583075,-8.171753582853503,-1.0007513567149169,-1.5296746020854348,-1.159838939553735
589,11.93253169397698,-13.967089233273631,-13.870506662419116,-13.975160999200764,-11.992210662388072,-10.560574472004872,-11.907560210979433,-8.416546452666736,-7.269987279362623,-8.284563686950394,-1.249494446816531,-1.4816857732677478,-1.434221423023131
590,12.001093910094333,-14.037116838506435,-13.975160999200764,-13.975160999200764,-12.092577220319587,-10.658172844896434,-11.907560210979433,-8.589441289195733,-7.454821336302755,-8.519374645445623,-1.5097710662392263,-1.3408211604816973,-1.6769071702924985
591,12.070050072576088,-14.10778487816603,-13.975160999200764,-14.082399653118497,-12.19213675694512,-10.758015053962442,-12.041199826559248,-8.759621417265986,-7.647872888256622,-8.64171920961574,-1.7926779705199745,-1.2948636435902061,-1.9339611726415167
592,12.139402444968358,-14.177009234667723,-13.870506662419116,-13.975160999200764,-12.290693101836768,-10.860206705779303,-12.17908267141558,-8.927006786034998,-7.849906749139491,-8.767610482695945,-2.088276626532309,-1.2493873660829993,-2.207192444753865
593,12.209153303823191,-14.246715207096127,-14.082399653118497,-14.192353496133128,-12.388671130863798,-11.072099696478684,-12.24970121629045,-9.091710960001059,-8.116428696853893,-9.030899869919436,-2.3932948297871617,-1.2948636435902061,-2.559516209287931
594,12.279304938773313,-14.316125306698929,-14.192353496133128,-14.305163600230017,-12.485962011123338,-11.072099696478684,-12.394479449976679,-9.253961536431113,-8.284563686950394,-9.168782714775768,-2.7040251738107774,-1.3408211604816973,-2.811351669470419
595,12.349859652607265,-14.385559422878298,-14.305163600230017,-14.305163600230017,-12.582238663185361,-11.294863643590205,-12.544251009673207,-9.413903965016978,-8.459471008553749,-9.384179493336866,-3.018198958695877,-1.434221423023131,-3.148182801496145
596,12.420819761344996,-14.45427707034449,-14.192353496133128,-14.305163600230017,-12.677768856871428,-11.35238693248112,-12.621119296336117,-9.576961333980211,-8.64171920961574,-9.533951053033395,-3.3333644750610025,-1.5781996300295555,-3.437819760849311
597,12.492187594313908,-14.535031004018403,-14.420982325728168,-14.420982325728168,-12.813145408728124,-11.46977096519356,-12.69937267145568,-9.725611583887655,-8.704208702385754,-9.610819339696304,-3.6466872559803365,-1.829306835859867,-3.748162098248998
598,12.56396549422531,-14.59236631846127,-14.420982325728168,-14.420982325728168,-12.866964711223064,-11.590416079207365,-12.69937267145568,-9.88068508108125,-8.963566043329752,-9.849940913750416,-3.952450643551802,-2.041199826559248,-4.082399653118496
599,12.636155817251296,-14.66005180723193,-14.539974558725246,-14.420982325728168,-12.96067464977439,-11.652019166255553,-12.779061968168435,-10.027809833095047,-9.09929411522249,-9.932666173410317,-4.257249604252145,-2.3214870625616832,-4.351121117121509
600,12.70876093310213,-14.728716520126785,-14.420982325728168,-14.539974558725246,-13.054088046587335,-11.842251539389855,-12.860240870390228,-10.175831800746618,-9.239401259650638,-10.102999566398118,-4.557616049378022,-2.621119296336115,-4.68720712693231
601,12.781783225103998,-14.795712141390787,-14.539974558725246,-14.662319122895365,-13.145534564407605,-11.973865999969565,-13.11329952303793,-10.321786415910722,-9.458419674128935,-10.280287236002435,-4.851245346077007,-2.942966130050128,-4.944261129281329
602,12.855225090277262,-14.86320744368949,-14.539974558725246,-14.788210395975568,-13.237375408991067,-12.041199826559248,-13.201038766112983,-10.465712538903837,-9.610819339696304,-10.371721030401133,-5.13990406928592,-3.2905871926422474,-5.217492401393677
603,12.929088939415134,-14.930580010833602,-14.788210395975568,-14.917860167619246,-13.331974233245303,-12.17908267141558,-13.201038766112983,-10.612783052311096,-9.768762011528622,-10.560574472004872,-5.423449155459908,-3.629169865251921,-5.509074688805811
604,13.003377197162829,-14.998024544996579,-14.788210395975568,-14.788210395975568,-13.418250923439,-12.321487062561683,-13.201038766112983,-10.747609664789238,-9.932666173410317,-10.658172844896434,-5.697532612933083,-3.9540274060667735,-5.821651626110231
605,13.078092302097128,-15.064857412445665,-14.788210395975568,-14.917860167619246,-13.507609654195507,-12.394479449976679,-13.382020987040946,-10.885899106407383,-10.102999566398118,-10.758015053962442,-5.967214200409243,-4.259687322722812,-6.088994158582679
606,13.153236706806455,-15.132343673672299,-15.051499783199061,-14.984165956609377,-13.597317729481942,-12.544251009673207,-13.475421249582379,-11.023968649016622,-10.19073880947317,-10.964861042560955,-6.231609091760145,-4.637572931616809,-6.30088714928206
607,13.228812877971366,-15.198418132632458,-15.051499783199061,-14.984165956609377,-13.68512518248465,-12.621119296336117,-13.570874428644684,-11.157249501227788,-10.371721030401133,-11.072099696478684,-6.488330583691929,-4.944261129281329,-6.600519383056492
608,13.304823296445543,-15.264404307586044,-14.917860167619246,-15.189382628055393,-13.772945632667938,-12.69937267145568,-13.668472801536245,-11.290755652658717,-10.560574472004872,-11.182053539493316,-6.739762076967402,-5.274263730310582,-6.839640957110605
609,13.381270457337186,-15.331794759114057,-15.119894028502115,-15.260001172930263,-13.860314277543829,-12.779061968168435,-13.668472801536245,-11.420907498688852,-10.658172844896434,-11.294863643590205,-6.988221455031258,-5.569816165927744,-7.006697892139132
610,13.45815687009097,-15.397038594191478,-15.051499783199061,-15.331787019201496,-13.947226153069852,-12.942966130050129,-13.768315010602254,-11.550920095264786,-10.860206705779303,-11.41068236908836,-7.225762386940882,-5.886960297699808,-7.269987279362623
611,13.535485058570384,-15.462405365076497,-15.331787019201496,-15.331787019201496,-14.034493927022504,-12.942966130050129,-13.768315010602254,-11.678928283353848,-10.964861042560955,-11.529674602085436,-7.460778506065449,-6.158482758135957,-7.550274515365059
612,13.613257561140589,-15.527921385013027,-15.260001172930263,-15.40477940661649,-14.119666467093523,-13.11329952303793,-13.975160999200764,-11.805711105456037,-11.072099696478684,-11.652019166255553,-7.6902397693338,-6.4481197174891225,-7.74771509732263
613,13.691476930751755,-15.594289789228156,-15.40477940661649,-15.479019587408558,-14.20438977668232,-13.290587192642247,-14.082399653118497,-11.93076890799267,-11.182053539493316,-11.777910439335757,-7.914365500057205,-6.678772758176057,-7.954561085921141
614,13.770145735022835,-15.660206519123221,-15.554550966313016,-15.554550966313016,-14.289084305726794,-13.290587192642247,-14.192353496133128,-12.05417620807507,-11.41068236908836,-11.907560210979433,-8.135325553128517,-6.922366216770504,-8.171753582853503
615,13.849266556325885,-15.723571660129155,-15.479019587408558,-15.554550966313016,-14.372869447629403,-13.382020987040946,-14.192353496133128,-12.185527166411344,-11.529674602085436,-12.041199826559248,-8.348751965525041,-7.269987279362623,-8.400382412448547
616,13.928841991870796,-15.80776152812799,-15.789361924808247,-15.709672628095493,-14.491202353779167,-13.382020987040946,-14.305163600230017,-12.301923210524475,-11.652019166255553,-12.17908267141558,-8.568424965075444,-7.454821336302755,-8.64171920961574
617,14.008874653790574,-15.853291104446697,-15.554550966313016,-15.554550966313016,-14.53972362125208,-13.475421249582379,-14.305163600230017,-12.416698760184053,-11.777910439335757,-12.321487062561683,-8.765090675899708,-7.74771509732263,-8.767610482695945
618,14.089367169227083,-15.917761297914845,-15.789361924808247,-15.870540827030041,-14.622729680076594,-13.668472801536245,-14.539974558725246,-12.535135233128871,-11.907560210979433,-12.468719630768748,-8.967796314117566,-7.954561085921141,-9.030899869919436
619,14.170322180417285,-15.982710633951351,-15.870540827030041,-15.95326608668994,-14.705162741083736,-13.668472801536245,-14.539974558725246,-12.65242929638885,-12.041199826559248,-12.468719630768748,-9.164867642907815,-8.171753582853503,-9.168782714775768
620,14.251742344779945,-16.047413115818316,-15.709672628095493,-15.789361924808247,-14.786502384826633,-13.870506662419116,-14.539974558725246,-12.767917018174742,-12.17908267141558,-12.69937267145568,-9.358524578454325,-8.459471008553749,-9.384179493336866
621,14.333630335002914,-16.111331604621768,-15.95326608668994,-16.037597762058567,-14.867782069851991,-13.975160999200764,-14.420982325728168,-12.883225515294539,-12.24970121629045,-12.779061968168435,-9.549193331995124,-8.64171920961574,-9.610819339696304
622,14.415988839130819,-16.178789538027374,-15.870540827030041,-15.709672628095493,-14.950100458852699,-13.975160999200764,-14.788210395975568,-12.997507643999004,-12.468719630768748,-12.860240870390228,-9.739998090277254,-8.89726025433962,-9.768762011528622
623,14.498820560653312,-16.238068409614645,-16.037597762058567,-16.037597762058567,-15.029526103289879,-14.192353496133128,-14.917860167619246,-13.108282517277887,-12.544251009673207,-13.027297805418756,-9.918741313571804,-9.09929411522249,-9.932666173410317
624,14.582128218593828,-16.302417527905238,-16.123599479677743,-16.123599479677743,-15.109516472127053,-14.192353496133128,-14.662319122895365,-13.220563855382867,-12.544251009673207,-13.11329952303793,-10.098311611686082,-9.31118710592187,-10.102999566398118
625,14.665914547598835,-16.365119033477452,-16.123599479677743,-16.300887149282058,-15.188881870517658,-14.420982325728168,-15.051499783199061,-13.335354337215136,-12.69937267145568,-13.290587192642247,-10.274738799224995,-9.533951053033395,-10.280287236002435
626,14.750182298027577,-16.428485958564266,-16.300887149282058,-16.211338722752796,-15.268066792182694,-14.480070921833372,-15.119894028502115,-13.439716062635906,-12.860240870390228,-13.290587192642247,-10.448259815060643,-9.68907271481587,-10.465121292942568
627,14.834934236042391,-16.4915730357774,-16.211338722752796,-16.392320943680755,-15.348138210018845,-14.539974558725246,-15.331787019201496,-13.54734189888729,-13.027297805418756,-13.475421249582379,-10.618739461379947,-9.932666173410317,-10.658172844896434
628,14.920173143699488,-16.554608459265665,-16.300887149282058,-16.392320943680755,-15.426121017088866,-14.539974558725246,-15.260001172930263,-13.654094912815403,-13.027297805418756,-13.570874428644684,-10.786788623155381,-10.102999566398118,-10.758015053962442
629,15.005901819040277,-16.618218408117144,-16.300887149282058,-16.300887149282058,-15.50341140570988,-14.662319122895365,-15.260001172930263,-13.766468643316108,-13.290587192642247,-13.570874428644684,-10.95534995980362,-10.280287236002435,-10.964861042560955
630,15.092123076183231,-16.681458540699186,-16.581174385284495,-16.48572120622219,-15.5811246634547,-14.662319122895365,-15.260001172930263,-13.865246850915456,-13.290587192642247,-13.668472801536245,-11.113421160484105,-10.465121292942568,-11.072099696478684
631,15.178839745416239,-16.74307512701235,-16.300887149282058,-16.581174385284495,-15.659047481246116,-14.788210395975568,-15.331787019201496,-13.969490554336193,-13.382020987040946,-13.870506662419116,-11.273010285122073,-10.560574472004872,-11.294863643590205
632,15.266054673289526,-16.80570942096096,-16.778614967242067,-16.581174385284495,-15.735544484216453,-14.984165956609377,-15.554550966313016,-14.072962203532246,-13.475421249582379,-13.870506662419116,-11.430115491861535,-10.758015053962442,-11.41068236908836
633,15.35377072270909,-16.86764949949591,-16.778614967242067,-16.48572120622219,-15.81328372970093,-15.119894028502115,-15.554550966313016,-14.175756397916235,-13.668472801536245,-13.870506662419116,-11.584912756389866,-10.964861042560955,-11.529674602085436
634,15.441990773030687,-16.930502642049333,-16.778614967242067,-16.678772758176056,-15.888381551104942,-15.189382628055393,-15.554550966313016,-14.276849467318565,-13.768315010602254,-14.192353496133128,-11.737523212322888,-11.072099696478684,-11.777910439335757
635,15.53071772015433,-16.992085198523267,-16.778614967242067,-16.880806619058927,-15.964117216454492,-15.119894028502115,-15.789361924808247,-14.377700597395444,-13.870506662419116,-14.192353496133128,-11.88735989242634,-11.294863643590205,-11.777910439335757
636,15.619954476619375,-17.065820290046258,-16.678772758176056,-16.778614967242067,-16.061073738836097,-15.260001172930263,-15.95326608668994,-14.522986858793876,-13.975160999200764,-14.420982325728168,-12.081607813409033,-11.529674602085436,-12.041199826559248
637,15.709703971700101,-17.119525946432105,-16.678772758176056,-16.985460955840576,-16.11555030035524,-15.260001172930263,-15.95326608668994,-14.576715860326326,-13.975160999200764,-14.305163600230017,-12.181040469540372,-11.529674602085436,-12.041199826559248
638,15.799969151501887,-17.177974371729828,-16.880806619058927,-16.778614967242067,-16.18986247329926,-15.260001172930263,-16.037597762058567,-14.675238873250457,-14.082399653118497,-14.420982325728168,-12.324927059760943,-11.777910439335757,-12.321487062561683
639,15.89075297905791,-17.239100533281057,-16.880806619058927,-16.985460955840576,-16.26442728241242,-15.479019587408558,-16.037597762058567,-14.772677088017232,-14.192353496133128,-14.539974558725246,-12.467341276072366,-11.907560210979433,-12.468719630768748
640,15.982058434426412,-17.300564033658304,-16.985460955840576,-17.09269960975831,-16.3387447469484,-15.479019587408558,-16.123599479677743,-14.869365811196918,-14.305163600230017,-14.662319122895365,-12.606427443677612,-12.041199826559248,-12.621119296336117
641,16.07388851478853,-17.36259140907158,-17.09269960975831,-16.880806619058927,-16.412726946760948,-15.631419252975927,-16.037597762058567,-14.965340926123504,-14.539974558725246,-14.917860167619246,-12.744723774159674,-12.17908267141558,-12.621119296336117
642,16.166246234546644,-17.423374227539053,-17.09269960975831,-17.31546355686983,-16.48635004178563,-15.709672628095493,-16.211338722752796,-15.06098953745608,-14.662319122895365,-14.788210395975568,-12.8807361987454,-12.394479449976679,-12.860240870390228
643,16.2591346254234,-17.484608111459853,-17.09269960975831,-17.43128228236798,-16.560295219231044,-15.789361924808247,-16.211338722752796,-15.155357289669347,-14.539974558725246,-14.917860167619246,-13.015582095083522,-12.544251009673207,-13.027297805418756
644,16.352556736561144,-17.545520424702584,-17.20265345277294,-17.20265345277294,-16.63279355071404,-15.870540827030041,-16.300887149282058,-15.249477652891725,-14.662319122895365,-15.051499783199061,-13.148130117956875,-12.69937267145568,-13.027297805418756
645,16.44651563462209,-17.606326055525543,-17.43128228236798,-17.20265345277294,-16.70661494575324,-16.037597762058567,-16.48572120622219,-15.343734122827195,-14.662319122895365,-15.051499783199061,-13.282341568397971,-12.860240870390228,-13.201038766112983
646,16.541014403888934,-17.667791610235504,-17.550274515365057,-17.550274515365057,-16.778149868533124,-15.870540827030041,-16.581174385284495,-15.435762488813062,-14.917860167619246,-15.331787019201496,-13.408513595023308,-12.942966130050129,-13.382020987040946
647,16.63605614636611,-17.732189028864617,-17.20265345277294,-16.985460955840576,-16.85935009716763,-15.95326608668994,-16.581174385284495,-15.529826297495264,-14.917860167619246,-15.331787019201496,-13.536528630948952,-13.027297805418756,-13.475421249582379
648,16.73164398188163,-17.78855669198066,-17.672619079535174,-17.20265345277294,-16.92280333761224,-16.211338722752796,-16.678772758176056,-15.620020638565816,-15.051499783199061,-15.479019587408558,-13.663150555574902,-13.201038766112983,-13.570874428644684
649,16.827781048189475,-17.85002665806862,-17.43128228236798,-17.672619079535174,-16.994813207532612,-16.211338722752796,-16.48572120622219,-15.709478822168387,-15.331787019201496,-15.479019587408558,-13.788193119993156,-13.290587192642247,-13.668472801536245
650,16.924470501072626,-17.909684871205805,-17.43128228236798,-17.43128228236798,-17.065616633906206,-16.300887149282058,-16.880806619058927,-15.799309387566856,-15.331787019201496,-15.479019587408558,-13.911570392230653,-13.382020987040946,-13.870506662419116
651,17.021715514446612,-17.97042480494091,-17.672619079535174,-17.672619079535174,-17.139292914334995,-16.48572120622219,-16.880806619058927,-15.890530712709815,-15.479019587408558,-15.631419252975927,-14.033705194594665,-13.668472801536245,-13.975160999200764
652,17.11951928046373,-18.030061966647256,-17.61101599248699,-17.73510857230519,-17.20822553259798,-16.48572120622219,-16.880806619058927,-15.977830690907886,-15.331787019201496,-15.789361924808247,-14.15542897057235,-13.768315010602254,-14.082399653118497
653,17.217885009617827,-18.09187279459871,-17.61101599248699,-17.79851035261538,-17.278779245848725,-16.581174385284495,-16.678772758176056,-16.066123387054304,-15.479019587408558,-15.789361924808247,-14.274560462550774,-13.768315010602254,-14.192353496133128
654,17.31681593084966,-18.150315848879263,-17.928160124259055,-17.61101599248699,-17.349421058009735,-16.678772758176056,-17.09269960975831,-16.15395448820867,-15.631419252975927,-15.95326608668994,-14.392425134554756,-13.975160999200764,-14.305163600230017
655,17.416315291652914,-18.210299592763363,-17.928160124259055,-17.99446591324919,-17.4189426492418,-16.778614967242067,-17.20265345277294,-16.241183349261327,-15.709672628095493,-16.123599479677743,-14.509422628921412,-14.192353496133128,-14.539974558725246
656,17.51638635818082,-18.2701791825457,-18.130193985141926,-18.06179973983887,-17.488836240974237,-16.778614967242067,-17.20265345277294,-16.328193254935805,-15.95326608668994,-16.211338722752796,-14.625734182912296,-14.192353496133128,-14.420982325728168
657,17.617032415353318,-18.33001673234807,-17.862851452669478,-17.928160124259055,-17.55878470864031,-16.678772758176056,-17.31546355686983,-16.414186169841635,-15.95326608668994,-16.211338722752796,-14.739803603403614,-14.305163600230017,-14.539974558725246
658,17.718256766964934,-18.389885662551627,-18.270301129570072,-18.270301129570072,-17.628136121818603,-16.778614967242067,-17.09269960975831,-16.499945476757357,-16.123599479677743,-16.211338722752796,-14.853322170198265,-14.539974558725246,-14.788210395975568
659,17.820062735793208,-18.491539884343684,-17.73510857230519,-18.06179973983887,-17.749599960447487,-17.09269960975831,-17.43128228236798,-16.65614286115342,-16.211338722752796,-16.48572120622219,-15.007444053167841,-14.539974558725246,-14.917860167619246
660,17.922453663707774,-18.50884306231995,-18.130193985141926,-18.270301129570072,-17.76643091191771,-16.985460955840576,-17.550274515365057,-16.669774713227042,-16.392320943680755,-16.48572120622219,-15.07695344765519,-14.662319122895365,-14.917860167619246
661,18.02543291178005,-18.568317355985258,-17.99446591324919,-18.4150793632563,-17.835657643093622,-17.09269960975831,-17.550274515365057,-16.754105848309408,-16.300887149282058,-16.678772758176056,-15.187899947061442,-14.788210395975568,-15.189382628055393
662,18.129003860393595,-18.628576562257326,-17.99446591324919,-18.34208697584131,-17.903972586654678,-17.09269960975831,-17.672619079535174,-16.83845825789243,-16.48572120622219,-16.678772758176056,-15.29664719902729,-14.917860167619246,-15.189382628055393
663,18.233169909355027,-18.687037583952662,-17.928160124259055,-18.48931954404837,-17.97262871384562,-17.20265345277294,-17.79851035261538,-16.922509465380898,-16.392320943680755,-16.678772758176056,-15.404704816612362,-14.788210395975568,-15.051499783199061
664,18.337934478005668,-18.746754078893993,-18.34208697584131,-18.4150793632563,-18.04057061345175,-17.31546355686983,-17.672619079535174,-17.004218244483045,-16.48572120622219,-16.778614967242067,-15.512172336760731,-15.051499783199061,-15.479019587408558
665,18.44330100533377,-18.806749094704195,-18.56485092295283,-18.56485092295283,-18.108957579179165,-17.43128228236798,-17.928160124259055,-17.086375733625406,-16.48572120622219,-16.581174385284495,-15.618048488731466,-15.189382628055393,-15.189382628055393
666,18.549272950087406,-18.864560680176865,-18.199682584695204,-18.64171920961574,-18.176501438004138,-17.31546355686983,-17.79851035261538,-17.168225429538676,-16.678772758176056,-16.678772758176056,-15.723566406901096,-15.331787019201496,-15.331787019201496
667,18.655853790887992,-18.92358159724286,-18.4150793632563,-18.34208697584131,-18.244366755372823,-17.550274515365057,-17.79851035261538,-17.250064338521124,-16.880806619058927,-17.20265345277294,-15.828810044655508,-15.479019587408558,-15.789361924808247
668,18.763047026344488,-18.982565512264685,-18.719972584735306,-18.34208697584131,-18.311536212157545,-17.550274515365057,-17.79851035261538,-17.332022130802788,-16.985460955840576,-16.985460955840576,-15.938524069157804,-15.479019587408558,-15.789361924808247
669,18.870856175168253,-19.041535760287612,-18.06179973983887,-18.4150793632563,-18.37879609786751,-17.79851035261538,-18.199682584695204,-17.412649847354203,-16.985460955840576,-17.20265345277294,-16.033862904060285,-15.631419252975927,-15.95326608668994
670,18.97928477628854,-19.10028186190293,-18.64171920961574,-18.34208697584131,-18.446132917185196,-17.672619079535174,-18.06179973983887,-17.491814443789284,-16.985460955840576,-17.20265345277294,-16.13566510659374,-15.631419252975927,-15.95326608668994
671,19.088336388968646,-19.159122215785946,-18.64171920961574,-18.719972584735306,-18.512855642592832,-17.928160124259055,-18.34208697584131,-17.57190387609484,-17.09269960975831,-17.31546355686983,-16.23686711398551,-15.789361924808247,-16.123599479677743
672,19.19801459292278,-19.225684337896563,-18.799661881448056,-18.56485092295283,-18.590885062670964,-17.672619079535174,-18.34208697584131,-17.665207286498532,-17.20265345277294,-17.550274515365057,-16.34205360202589,-15.95326608668994,-15.95326608668994
673,19.308322988433563,-19.276724792904055,-18.56485092295283,-18.64171920961574,-18.646061442902027,-17.79851035261538,-18.199682584695204,-17.731001665879806,-17.20265345277294,-17.550274515365057,-16.43814890705521,-16.123599479677743,-16.300887149282058
674,19.419265196470175,-19.335457364413394,-18.719972584735306,-18.880840783669854,-18.712540258565188,-18.06179973983887,-18.199682584695204,-17.80939599397513,-17.43128228236798,-17.672619079535174,-16.535042919349547,-16.300887149282058,-16.392320943680755
675,19.530844858807264,-19.397723086519417,-19.133899436317556,-18.880840783669854,-18.782492870880397,-18.199682584695204,-18.34208697584131,-17.888776774862492,-17.43128228236798,-17.79851035261538,-16.632573867866224,-16.300887149282058,-16.392320943680755
676,19.643065638144478,-19.452983155470175,-18.64171920961574,-18.963566043329752,-18.845029832082815,-18.06179973983887,-18.34208697584131,-17.9655964551699,-17.43128228236798,-17.672619079535174,-16.729956087104892,-16.48572120622219,-16.581174385284495
677,19.755931218226664,-19.513009374709426,-18.963566043329752,-18.799661881448056,-18.911855894429547,-18.199682584695204,-18.64171920961574,-18.043333862996732,-17.550274515365057,-17.672619079535174,-16.82603152707161,-16.48572120622219,-16.581174385284495
678,19.86944530396484,-19.57046973777933,-19.133899436317556,-19.402620900320567,-18.97764266673429,-18.06179973983887,-18.48931954404837,-18.12070311747173,-17.43128228236798,-17.43128228236798,-16.921692551166217,-16.581174385284495,-16.678772758176056
679,19.98361162155778,-19.627054937267445,-18.880840783669854,-19.31118710592187,-19.041950041025693,-18.34208697584131,-18.64171920961574,-18.198386375423556,-17.550274515365057,-17.672619079535174,-17.02109246609247,-16.778614967242067,-16.880806619058927
680,20.09843391861433,-19.686224307303615,-19.133899436317556,-19.402620900320567,-19.108072389167937,-18.48931954404837,-18.48931954404837,-18.274256448980275,-17.550274515365057,-17.928160124259055,-17.112142074188974,-16.678772758176056,-16.778614967242067
681,20.21391596427644,-19.743883590736164,-19.04789771869838,-19.133899436317556,-19.172673575777416,-18.199682584695204,-18.799661881448056,-18.35091990515823,-17.928160124259055,-17.928160124259055,-17.204673876537026,-16.985460955840576,-16.985460955840576
682,20.330061549342872,-19.801659815804616,-19.22163867939261,-19.496021162862004,-19.23792887457016,-18.48931954404837,-18.48931954404837,-18.42673781424827,-18.06179973983887,-18.199682584695204,-17.2989458334506,-16.985460955840576,-17.09269960975831
683,20.446874486393668,-19.860038520592518,-19.22163867939261,-19.402620900320567,-19.303758711444008,-18.64171920961574,-18.799661881448056,-18.502625609277604,-17.928160124259055,-18.199682584695204,-17.390021946933,-16.985460955840576,-17.20265345277294
684,20.56435860991526,-19.918496722875066,-19.133899436317556,-19.402620900320567,-19.368013004993337,-18.64171920961574,-18.799661881448056,-18.57775453513572,-18.06179973983887,-18.34208697584131,-17.48236051369597,-16.985460955840576,-17.31546355686983
685,20.682517776426376,-19.97756963335258,-19.496021162862004,-19.689072714815868,-19.43543839661092,-18.799661881448056,-18.799661881448056,-18.658747204476185,-17.928160124259055,-18.34208697584131,-17.58492130811055,-17.20265345277294,-17.43128228236798
686,20.801355864604606,-20.041380632401236,-19.31118710592187,-19.591474341924307,-19.502389825265904,-18.34208697584131,-18.799661881448056,-18.73050021644267,-17.550274515365057,-18.06179973983887,-17.663950813594337,-17.20265345277294,-17.43128228236798
687,20.920876775413742,-20.093743722979056,-19.31118710592187,-19.591474341924307,-19.56476748878155,-18.799661881448056,-18.799661881448056,-18.80835426202648,-18.34208697584131,-18.48931954404837,-17.765522106915384,-17.31546355686983,-17.672619079535174
688,21.04108443223182,-20.149844120617985,-19.689072714815868,-19.496021162862004,-19.625714646659787,-19.133899436317556,-19.133899436317556,-18.876713627338304,-18.48931954404837,-18.48931954404837,-17.842920473631256,-17.550274515365057,-17.672619079535174
689,21.16198278097992,-20.20746420329065,-19.496021162862004,-19.402620900320567,-19.689897048680812,-19.04789771869838,-18.963566043329752,-18.95075552150154,-18.48931954404837,-18.799661881448056,-17.9318197507732,-17.550274515365057,-17.79851035261538
690,21.283575790251675,-20.267023362455795,-19.689072714815868,-19.788914923881876,-19.754865446129926,-19.04789771869838,-19.402620900320567,-19.02420976256109,-18.48931954404837,-18.64171920961574,-18.020161936783225,-17.79851035261538,-18.06179973983887
691,21.405867451443566,-20.324833742450995,-19.689072714815868,-19.689072714815868,-19.819739384530735,-19.31118710592187,-19.402620900320567,-19.09809570535254,-18.34208697584131,-18.48931954404837,-18.107947837860547,-17.79851035261538,-17.672619079535174
692,21.528861778885922,-20.38077889864047,-19.99576091248039,-20.21295340941275,-19.882138334138872,-19.133899436317556,-19.689072714815868,-19.172125576270197,-18.34208697584131,-18.799661881448056,-18.19679569958977,-17.928160124259055,-18.06179973983887
693,21.652562809974707,-20.438772557315026,-20.102999566398122,-19.591474341924307,-19.946392919485497,-19.31118710592187,-19.496021162862004,-19.244213394586957,-18.48931954404837,-18.64171920961574,-18.281997104879576,-17.928160124259055,-18.06179973983887
694,21.776974605304062,-20.49693399800499,-19.402620900320567,-19.591474341924307,-20.00937638460378,-19.22163867939261,-19.31118710592187,-19.316225219978186,-18.963566043329752,-19.133899436317556,-18.36831878947817,-18.06179973983887,-18.199682584695204
695,21.902101248799557,-20.553836173581427,-20.21295340941275,-19.99576091248039,-20.072812585590874,-19.402620900320567,-19.788914923881876,-19.38862317701619,-19.133899436317556,-19.133899436317556,-18.45476393136756,-18.06179973983887,-18.199682584695204
696,22.027946847852302,-20.611674079735664,-19.788914923881876,-19.89110657569874,-20.135980845376462,-19.31118710592187,-19.689072714815868,-19.460846986329138,-18.799661881448056,-19.133899436317556,-18.53942250754573,-18.06179973983887,-18.199682584695204
697,22.154515533453726,-20.6689005835146,-19.99576091248039,-20.325763513509642,-20.199180477968962,-19.591474341924307,-19.591474341924307,-19.53306914469717,-19.133899436317556,-19.31118710592187,-18.62452102498727,-18.34208697584131,-18.34208697584131
698,22.281811460331223,-20.726640873849327,-19.788914923881876,-20.325763513509642,-20.26236735194729,-19.496021162862004,-19.689072714815868,-19.604499704328283,-19.133899436317556,-19.133899436317556,-18.708688062490552,-18.34208697584131,-18.34208697584131
699,22.40983880708451,-20.784002568876158,-19.89110657569874,-19.99576091248039,-20.325400013454534,-19.22163867939261,-19.591474341924307,-19.676056835918374,-18.799661881448056,-19.31118710592187,-18.792590703144842,-18.199682584695204,-18.34208697584131
700,22.53860177632279,-20.842055458174713,-20.325763513509642,-19.788914923881876,-20.3895472621138,-19.31118710592187,-19.31118710592187,-19.747450666787895,-19.133899436317556,-19.31118710592187,-18.876105979690315,-18.48931954404837,-18.64171920961574
701,22.668104594802728,-20.909981391649968,-20.21295340941275,-19.89110657569874,-20.46104094038119,-19.591474341924307,-19.89110657569874,-19.825154460995105,-19.133899436317556,-19.133899436317556,-18.9629800083599,-18.799661881448056,-18.64171920961574
702,22.798351513567184,-20.959513755647258,-19.22163867939261,-19.99576091248039,-20.518521754137833,-19.788914923881876,-20.102999566398122,-19.8956493473135,-19.31118710592187,-19.689072714815868,-19.052051114563202,-18.64171920961574,-18.64171920961574
703,22.929346808084734,-21.013638566796434,-20.682919036174987,-20.21295340941275,-20.576903896046463,-19.788914923881876,-19.99576091248039,-19.960042246627452,-19.402620900320567,-19.591474341924307,-19.124109336779316,-18.64171920961574,-18.799661881448056
704,23.06109477839008,-21.071094478387693,-20.325763513509642,-20.682919036174987,-20.63956023325435,-19.689072714815868,-20.102999566398122,-20.029881105117504,-19.133899436317556,-19.689072714815868,-19.20623520433392,-18.799661881448056,-18.799661881448056
705,23.193599749225136,-21.12844788517537,-20.808810309255193,-20.21295340941275,-20.702114325078718,-20.21295340941275,-20.325763513509642,-20.10042339755141,-19.591474341924307,-18.963566043329752,-19.287410666169823,-18.963566043329752,-18.799661881448056
706,23.326866070181016,-21.185872634229735,-20.21295340941275,-20.682919036174987,-20.764657249826698,-19.99576091248039,-19.99576091248039,-20.17013221763119,-18.880840783669854,-19.31118710592187,-19.368552328110752,-18.799661881448056,-18.963566043329752
707,23.46089811584083,-21.253492494177728,-20.21295340941275,-20.682919036174987,-20.83730141835344,-19.89110657569874,-19.689072714815868,-20.248067841505588,-19.496021162862004,-19.591474341924307,-19.45426903559059,-19.133899436317556,-18.64171920961574
708,23.59570028592326,-21.300664186927193,-20.441582239007793,-20.56057447200487,-20.8894858878827,-19.89110657569874,-19.99576091248039,-20.310335728539375,-19.496021162862004,-19.591474341924307,-19.529627783143425,-18.963566043329752,-18.963566043329752
709,23.731277005427,-21.357800058382786,-20.682919036174987,-20.56057447200487,-20.9514067146402,-20.102999566398122,-19.99576091248039,-20.379022432647844,-19.496021162862004,-19.89110657569874,-19.609463479829518,-18.963566043329752,-19.133899436317556
710,23.86763272477599,-21.415265740710918,-20.808810309255193,-20.808810309255193,-21.01303363483772,-19.591474341924307,-20.102999566398122,-20.448019395799612,-19.591474341924307,-20.102999566398122,-19.689374986491206,-19.31118710592187,-19.496021162862004
711,24.004771919965535,-21.472336453594018,-20.93846008089887,-20.93846008089887,-21.075499972439793,-20.102999566398122,-20.325763513509642,-20.518465953107146,-20.102999566398122,-20.21295340941275,-19.769304453104915,-19.133899436317556,-19.31118710592187
712,24.142699092709204,-21.52931342360723,-19.99576091248039,-20.21295340941275,-21.136795079970014,-20.102999566398122,-20.56057447200487,-20.586153992757588,-20.102999566398122,-20.102999566398122,-19.84730756431766,-19.31118710592187,-19.496021162862004
713,24.281418770586622,-21.58651556007685,-20.808810309255193,-20.682919036174987,-21.198735107402882,-20.325763513509642,-20.56057447200487,-20.654711839513944,-19.31118710592187,-19.89110657569874,-19.92585118756453,-19.133899436317556,-19.496021162862004
714,24.42093550719208,-21.644060560265782,-20.21295340941275,-21.072099696478684,-21.260804114292725,-20.102999566398122,-20.682919036174987,-20.72322081327237,-19.591474341924307,-20.441582239007793,-20.004112137433157,-19.31118710592187,-19.689072714815868
715,24.561253882284035,-21.701319451484,-20.808810309255193,-20.93846008089887,-21.32289594826917,-20.56057447200487,-20.808810309255193,-20.792171989044895,-19.99576091248039,-20.325763513509642,-20.08207028217719,-19.689072714815868,-19.689072714815868
716,24.7023785019354,-21.758380942515252,-21.49961950068818,-21.072099696478684,-21.38382775682785,-20.441582239007793,-20.808810309255193,-20.859704981681944,-20.56057447200487,-20.441582239007793,-20.159916015720157,-19.689072714815868,-19.89110657569874
717,24.84431399868478,-21.815383338148834,-21.49961950068818,-21.35238693248112,-21.445423746205954,-20.441582239007793,-20.325763513509642,-20.92774545639019,-19.89110657569874,-20.56057447200487,-20.237159779950353,-19.89110657569874,-19.496021162862004
718,24.987065031688534,-21.94186080102513,-21.35238693248112,-20.93846008089887,-21.572441485390378,-20.441582239007793,-20.808810309255193,-21.055854125824016,-20.325763513509642,-20.808810309255193,-20.36680907113913,-19.689072714815868,-19.89110657569874
719,25.130636286873695,-21.929725844539547,-20.808810309255193,-20.93846008089887,-21.568277830181582,-20.56057447200487,-20.93846008089887,-21.06341169171592,-20.102999566398122,-20.325763513509642,-20.390639530848325,-19.99576091248039,-19.89110657569874
720,25.275032477091813,-21.986781808140176,-20.682919036174987,-20.808810309255193,-21.629774445703024,-20.93846008089887,-20.682919036174987,-21.131423834571116,-20.56057447200487,-20.808810309255193,-20.467267614606772,-19.99576091248039,-20.21295340941275
721,25.42025834227365,-22.045078688110934,-21.209982541335016,-21.652019166255553,-21.691715524027266,-20.682919036174987,-20.93846008089887,-21.198695104531886,-20.325763513509642,-20.21295340941275,-20.543203660524863,-19.99576091248039,-19.788914923881876
722,25.56631864958477,-22.101096255216078,-21.49961950068818,-21.35238693248112,-21.752247289084373,-21.209982541335016,-21.072099696478684,-21.265779746000323,-20.102999566398122,-20.93846008089887,-20.61958954781376,-20.21295340941275,-19.689072714815868
723,25.713218193582023,-22.15920929955176,-21.209982541335016,-21.652019166255553,-21.814089382803843,-20.808810309255193,-21.209982541335016,-21.333101009825675,-20.102999566398122,-20.56057447200487,-20.69465773934249,-19.89110657569874,-19.99576091248039
724,25.860961796370933,-22.21664165058001,-21.35238693248112,-20.93846008089887,-21.87547996603834,-21.35238693248112,-21.209982541335016,-21.40028111137372,-20.808810309255193,-21.209982541335016,-20.77002765091363,-20.325763513509642,-20.441582239007793
725,26.009554307764,-22.272634377481996,-21.35238693248112,-21.49961950068818,-21.93586678277816,-20.93846008089887,-21.49961950068818,-21.466799100253965,-20.808810309255193,-20.682919036174987,-20.8451845313296,-20.102999566398122,-20.102999566398122
726,26.159000605439882,-22.330107371681347,-21.209982541335016,-21.49961950068818,-21.997537965163552,-20.93846008089887,-20.808810309255193,-21.534875336753736,-20.93846008089887,-20.808810309255193,-20.922287736721053,-20.682919036174987,-20.441582239007793
727,26.30930559510351,-22.39046902701716,-21.652019166255553,-20.56057447200487,-22.06076830835807,-21.209982541335016,-21.652019166255553,-21.60225130508985,-20.93846008089887,-20.808810309255193,-20.995510662515564,-20.441582239007793,-20.325763513509642
728,26.46047421064714,-22.444106394962922,-21.35238693248112,-20.93846008089887,-22.119081995031276,-20.93846008089887,-21.35238693248112,-21.666812097722648,-21.072099696478684,-21.072099696478684,-21.068775834163453,-20.102999566398122,-19.99576091248039
729,26.612511414312294,-22.50248206420464,-21.35238693248112,-21.209982541335016,-22.180662700770885,-21.209982541335016,-21.072099696478684,-21.733616359457972,-20.682919036174987,-20.682919036174987,-21.14295185294653,-20.102999566398122,-19.89110657569874
730,26.76542219685265,-22.56363272899856,-21.35238693248112,-21.35238693248112,-22.246804975811536,-21.209982541335016,-21.072099696478684,-21.80700873239558,-20.102999566398122,-20.808810309255193,-21.22650713534678,-20.56057447200487,-20.441582239007793
731,26.91921157769788,-22.615716360666607,-21.809961838087872,-21.35238693248112,-22.301882630447718,-20.93846008089887,-20.93846008089887,-21.866419817977636,-20.808810309255193,-21.35238693248112,-21.291156934863306,-20.56057447200487,-20.808810309255193
732,27.073884605118412,-22.672819161496044,-21.652019166255553,-22.14419939295737,-22.36231433021367,-21.209982541335016,-20.93846008089887,-21.931645283043952,-20.682919036174987,-21.49961950068818,-21.36379987774585,-21.072099696478684,-20.93846008089887
733,27.229446356391147,-22.73004114313229,-21.35238693248112,-22.14419939295737,-22.423098336853784,-21.209982541335016,-21.35238693248112,-21.997600241952902,-20.682919036174987,-21.35238693248112,-21.437051013257257,-20.808810309255193,-20.808810309255193
734,27.385901937966104,-22.78726623223392,-22.14419939295737,-21.072099696478684,-22.48413130096747,-21.49961950068818,-21.973865999969565,-22.06416527940589,-21.209982541335016,-21.072099696478684,-21.511301650186535,-20.325763513509642,-20.682919036174987
735,27.54325648563408,-22.844836949009522,-21.35238693248112,-21.072099696478684,-22.545286261813573,-22.14419939295737,-21.973865999969565,-22.13049075368028,-21.35238693248112,-21.652019166255553,-21.583527108794378,-20.93846008089887,-20.441582239007793
736,27.7015151646952,-22.90157366442909,-21.652019166255553,-22.321487062561683,-22.60531100937877,-21.809961838087872,-21.652019166255553,-22.194874292772102,-21.49961950068818,-21.652019166255553,-21.65523674307833,-21.209982541335016,-21.209982541335016
737,27.860683170128496,-22.958848658511585,-21.35238693248112,-21.809961838087872,-22.665968231721845,-21.49961950068818,-22.14419939295737,-22.26041993022886,-21.652019166255553,-21.652019166255553,-21.72759655123402,-21.209982541335016,-21.209982541335016
738,28.02076572676245,-23.016657673503005,-21.973865999969565,-21.652019166255553,-22.72736286085057,-21.652019166255553,-21.652019166255553,-22.327111319491042,-21.35238693248112,-21.209982541335016,-21.80039213130692,-20.808810309255193,-20.808810309255193
739,28.18176808944645,-23.073330884072476,-22.14419939295737,-21.809961838087872,-22.787011859705764,-21.809961838087872,-21.809961838087872,-22.39124558462066,-21.652019166255553,-21.652019166255553,-21.87194222911404,-20.682919036174987,-20.682919036174987
740,28.343695543223344,-23.13063312628546,-20.441582239007793,-20.93846008089887,-22.847715183549138,-22.506321119501816,-21.35238693248112,-22.45685200667448,-21.973865999969565,-21.49961950068818,-21.944119382213003,-21.49961950068818,-21.072099696478684
741,28.50655340350289,-23.188090656208647,-22.14419939295737,-21.209982541335016,-22.90821768069619,-21.49961950068818,-21.209982541335016,-22.52168724519809,-21.35238693248112,-21.973865999969565,-22.015159871604816,-21.35238693248112,-21.809961838087872
742,28.67034701623625,-23.24665322464011,-21.973865999969565,-22.506321119501816,-22.970402585625806,-20.808810309255193,-22.14419939295737,-22.58803545536646,-21.973865999969565,-21.49961950068818,-22.087225348901548,-21.35238693248112,-21.209982541335016
743,28.835081758091487,-23.310661025693594,-21.973865999969565,-21.809961838087872,-23.038095436715057,-22.321487062561683,-22.90140653233855,-22.66205224139727,-20.56057447200487,-20.93846008089887,-22.16995589315513,-20.808810309255193,-21.072099696478684
744,29.000763036630033,-23.36022659203803,-22.506321119501816,-21.652019166255553,-23.089815673665154,-21.809961838087872,-22.14419939295737,-22.716816942218898,-21.809961838087872,-21.652019166255553,-22.228898990607902,-21.35238693248112,-21.49961950068818
745,29.167396290484223,-23.417440171569233,-21.652019166255553,-20.93846008089887,-23.150350981749423,-22.14419939295737,-22.14419939295737,-22.78212231710919,-21.973865999969565,-22.321487062561683,-22.30077322449912,-21.809961838087872,-21.35238693248112
746,29.334986989535796,-23.474926604254573,-22.321487062561683,-21.973865999969565,-23.21064348169935,-21.973865999969565,-22.321487062561683,-22.846459352602828,-21.973865999969565,-21.973865999969565,-22.37061670713887,-21.652019166255553,-21.49961950068818
747,29.503540635095483,-23.53251941304695,-21.973865999969565,-21.809961838087872,-23.271216411198935,-21.973865999969565,-22.506321119501816,-22.91124157083337,-22.321487062561683,-22.321487062561683,-22.441207741180772,-21.973865999969565,-21.973865999969565
748,29.673062760083557,-23.589656462444914,-22.321487062561683,-22.506321119501816,-23.331425730318912,-21.809961838087872,-22.14419939295737,-22.97588887238588,-22.14419939295737,-21.809961838087872,-22.51188170418235,-21.973865999969565,-22.14419939295737
749,29.843558929211483,-23.647342302471582,-22.14419939295737,-21.49961950068818,-23.392198776127692,-22.14419939295737,-22.321487062561683,-23.04103304319525,-21.35238693248112,-21.973865999969565,-22.582940692536443,-21.973865999969565,-21.35238693248112
750,30.01503473916457,-23.707434246149024,-22.69937267145568,-22.14419939295737,-23.454637686878215,-22.69937267145568,-22.69937267145568,-23.106816108479393,-21.973865999969565,-21.973865999969565,-22.65337071006357,-21.652019166255553,-21.209982541335016
751,30.187495818785692,-23.76227581780229,-21.809961838087872,-22.14419939295737,-23.512812557381654,-22.14419939295737,-22.321487062561683,-23.169760052351798,-21.49961950068818,-22.14419939295737,-22.722795072846793,-21.652019166255553,-21.973865999969565
752,30.36094782926004,-23.819793879803314,-21.652019166255553,-22.90140653233855,-23.573090314729477,-22.321487062561683,-22.14419939295737,-23.233947053137605,-21.973865999969565,-22.321487062561683,-22.792312977094127,-21.973865999969565,-22.321487062561683
753,30.535396464301016,-23.878276569853185,-22.14419939295737,-23.336063470149455,-23.63459771430144,-22.321487062561683,-22.14419939295737,-23.29935244602863,-22.14419939295737,-22.321487062561683,-22.862489620548576,-21.652019166255553,-22.14419939295737
754,30.71084745033705,-23.93547230559813,-22.506321119501816,-23.336063470149455,-23.694161037699804,-22.321487062561683,-22.14419939295737,-23.36266759765767,-22.69937267145568,-22.69937267145568,-22.931454896788463,-22.14419939295737,-22.321487062561683
755,30.887306546699637,-23.993112894699728,-22.506321119501816,-21.809961838087872,-23.754525065970356,-22.321487062561683,-22.506321119501816,-23.4269017032487,-21.809961838087872,-23.113299523037934,-23.000950344545178,-21.973865999969565,-21.652019166255553
756,31.064779545812364,-24.10313988172897,-22.799214880521692,-22.14419939295737,-23.86904890929037,-23.113299523037934,-22.321487062561683,-23.547797894406386,-22.321487062561683,-22.69937267145568,-23.13048879368987,-22.69937267145568,-21.809961838087872
757,31.24327227338107,-24.11712075865062,-23.113299523037934,-23.006060869120198,-23.883329100287504,-22.321487062561683,-22.321487062561683,-23.562511946295256,-21.973865999969565,-23.113299523037934,-23.1457995152926,-22.506321119501816,-22.14419939295737
758,31.42279058858505,-24.180695704557998,-22.799214880521692,-22.90140653233855,-23.951030783825832,-22.506321119501816,-22.506321119501816,-23.63607135280834,-22.321487062561683,-22.506321119501816,-23.227285061797716,-22.321487062561683,-22.69937267145568
759,31.60334038426943,-24.22449338601433,-22.23193863603242,-22.799214880521692,-23.996489452496075,-22.14419939295737,-22.321487062561683,-23.683728972436604,-23.113299523037934,-22.69937267145568,-23.277910170788267,-22.69937267145568,-21.973865999969565
760,31.784927587138565,-24.28176153446823,-22.90140653233855,-22.799214880521692,-24.05636813717006,-22.506321119501816,-22.90140653233855,-23.747441939022416,-21.973865999969565,-22.69937267145568,-23.346773746385388,-21.652019166255553,-22.321487062561683
761,31.96755815795061,-24.339650279650726,-21.891140740309666,-22.90140653233855,-24.1168478864871,-22.90140653233855,-23.336063470149455,-23.81155248564673,-22.321487062561683,-22.90140653233855,-23.415807410215926,-22.69937267145568,-22.321487062561683
762,32.151238091713175,-24.397966087402633,-22.14419939295737,-22.90140653233855,-24.17773579040398,-23.336063470149455,-23.336063470149455,-23.87611171805314,-22.69937267145568,-23.336063470149455,-23.48529787006219,-22.14419939295737,-22.69937267145568
763,32.33597341788015,-24.45601397806351,-23.006060869120198,-23.006060869120198,-24.238268653488255,-22.69937267145568,-23.336063470149455,-23.94012519087721,-21.809961838087872,-22.90140653233855,-23.554004939353092,-22.506321119501816,-22.90140653233855
764,32.52177020054956,-24.513804992659743,-23.336063470149455,-22.60177429856412,-24.298294290658966,-22.90140653233855,-23.570874428644682,-24.00328897055019,-22.506321119501816,-22.506321119501816,-23.621407901274026,-22.69937267145568,-22.321487062561683
765,32.70863453866269,-24.572203495215128,-23.113299523037934,-22.60177429856412,-24.35902960358132,-22.90140653233855,-22.90140653233855,-24.067330141353935,-22.506321119501816,-22.69937267145568,-23.68990288440211,-22.90140653233855,-23.113299523037934
766,32.89657256620426,-24.632868324198785,-22.69937267145568,-22.41292085696038,-24.42187731662894,-21.973865999969565,-21.809961838087872,-24.133237136924052,-23.113299523037934,-22.90140653233855,-23.759912933472904,-22.90140653233855,-22.90140653233855
767,33.085590452403785,-24.688741697728936,-23.113299523037934,-24.362686889120933,-24.480569854466772,-23.336063470149455,-23.113299523037934,-24.195896334893042,-21.973865999969565,-23.113299523037934,-23.827897982485936,-23.113299523037934,-22.90140653233855
768,33.27569440193806,-24.74637707215703,-22.60177429856412,-23.223253366052564,-24.540359606436496,-22.321487062561683,-22.90140653233855,-24.258738023098783,-22.321487062561683,-22.90140653233855,-23.89482470149076,-23.113299523037934,-22.69937267145568
769,33.46689065513488,-24.80489756700027,-23.94876003753868,-23.819110265895006,-24.60109219145886,-23.113299523037934,-23.819110265895006,-24.322557558910095,-22.69937267145568,-23.113299523037934,-23.962789568038513,-22.506321119501816,-22.506321119501816
770,33.65918548817785,-24.864821616583722,-23.819110265895006,-22.23193863603242,-24.663123545136315,-22.90140653233855,-22.506321119501816,-24.38754774770924,-23.113299523037934,-23.113299523037934,-24.031741281973243,-22.69937267145568,-22.506321119501816
771,33.8525852133124,-24.922482347309863,-24.362686889120933,-22.41292085696038,-24.723065694454615,-22.506321119501816,-22.506321119501816,-24.450708558806493,-24.082399653118497,-22.69937267145568,-24.099206383974128,-23.113299523037934,-23.113299523037934
772,34.04709617905305,-24.98713486664802,-23.006060869120198,-22.799214880521692,-24.789673311504465,-24.082399653118497,-22.69937267145568,-24.52000871132398,-23.570874428644682,-23.336063470149455,-24.172095167157885,-23.113299523037934,-23.113299523037934
773,34.242724770391696,-25.038787690492043,-23.223253366052564,-22.321487062561683,-24.843844124707104,-23.113299523037934,-24.082399653118497,-24.57772811246198,-23.570874428644682,-23.113299523037934,-24.23458371110562,-23.570874428644682,-22.506321119501816
774,34.43947740900733,-25.097039538094318,-22.90140653233855,-23.451882195647606,-24.904333760325244,-22.69937267145568,-23.570874428644682,-24.64137033508761,-22.506321119501816,-22.69937267145568,-24.302420496208235,-22.23193863603242,-22.90140653233855
775,34.63736055347674,-25.156030062117992,-23.451882195647606,-23.6932189928148,-24.96552603546478,-23.336063470149455,-23.336063470149455,-24.70568956123861,-23.113299523037934,-23.336063470149455,-24.37077770773177,-23.006060869120198,-22.506321119501816
776,34.836380699486575,-25.215100129018197,-23.570874428644682,-23.223253366052564,-25.026477964072793,-23.94876003753868,-22.69937267145568,-24.769246441258204,-23.113299523037934,-23.336063470149455,-24.43794228430564,-23.113299523037934,-23.006060869120198
777,35.036544380046514,-25.274770178786518,-23.336063470149455,-23.336063470149455,-25.088169809978798,-22.60177429856412,-23.819110265895006,-24.833748907308618,-23.570874428644682,-22.506321119501816,-24.506179709591617,-23.6932189928148,-22.90140653233855
778,35.2378581657038,-25.333151472483195,-23.223253366052564,-22.058197675338192,-25.148797876724185,-23.006060869120198,-24.082399653118497,-24.89725875429429,-23.570874428644682,-24.082399653118497,-24.57353408992595,-23.336063470149455,-23.570874428644682
779,35.44032866475884,-25.39094412875276,-22.69937267145568,-23.336063470149455,-25.20858046390469,-23.451882195647606,-23.113299523037934,-24.960102878223694,-23.336063470149455,-23.570874428644682,-24.640431350451827,-23.570874428644682,-23.819110265895006
780,35.64396252348219,-25.476441418250122,-24.362686889120933,-23.451882195647606,-25.296868491629922,-23.223253366052564,-23.451882195647606,-25.05227005021537,-23.819110265895006,-23.570874428644682,-24.73776166783808,-23.819110265895006,-24.082399653118497
781,35.848766426332695,-25.509147769843707,-24.082399653118497,-23.819110265895006,-25.330818597705083,-23.819110265895006,-23.819110265895006,-25.08788887763856,-23.819110265895006,-24.082399653118497,-24.775447671652433,-23.570874428644682,-23.113299523037934
782,36.054747096176925,-25.56806413833169,-23.336063470149455,-23.819110265895006,-25.39166653246064,-22.90140653233855,-24.362686889120933,-25.15149040643662,-22.69937267145568,-23.336063470149455,-24.842846353537507,-22.506321119501816,-22.506321119501816
783,36.261911294509815,-25.627471217317837,-24.362686889120933,-22.90140653233855,-25.453002851416745,-23.570874428644682,-24.362686889120933,-25.21539167956795,-23.94876003753868,-23.451882195647606,-24.910148527916483,-23.336063470149455,-23.819110265895006
784,36.4702658216767,-25.68769490822052,-22.506321119501816,-23.113299523037934,-25.514964783113143,-23.451882195647606,-23.819110265895006,-25.27990413625833,-23.6932189928148,-24.082399653118497,-24.978040099348483,-23.570874428644682,-23.819110265895006
785,36.679817517096474,-25.745960873910555,-23.6932189928148,-23.451882195647606,-25.5751974026558,-22.41292085696038,-23.570874428644682,-25.34291192572528,-24.662319122895365,-24.082399653118497,-25.04473823954635,-24.082399653118497,-23.570874428644682
786,36.890573259486146,-25.80531256735454,-24.22028249797483,-23.113299523037934,-25.636452692656817,-24.22028249797483,-22.60177429856412,-25.40677706078323,-23.94876003753868,-23.570874428644682,-25.112036040022453,-24.362686889120933,-23.570874428644682
787,37.102539967086564,-25.864900685307298,-23.570874428644682,-23.451882195647606,-25.697944895837107,-23.570874428644682,-23.113299523037934,-25.47089955833823,-23.570874428644682,-23.113299523037934,-25.17965365626752,-24.362686889120933,-23.113299523037934
788,37.315724597889606,-25.92477368344924,-24.22028249797483,-23.819110265895006,-25.75949612386796,-23.113299523037934,-22.799214880521692,-25.534806519888022,-22.90140653233855,-23.570874428644682,-25.246660591868167,-23.570874428644682,-23.336063470149455
789,37.53013414986654,-26.01273602469332,-24.662319122895365,-24.082399653118497,-25.848652758744567,-24.22028249797483,-24.509919457327992,-25.62562630664798,-23.819110265895006,-22.69937267145568,-25.339673886893035,-22.90140653233855,-23.113299523037934
790,37.74577566119773,-26.04382155248288,-24.22028249797483,-24.509919457327992,-25.88215425629599,-23.819110265895006,-24.362686889120933,-25.66252522295523,-23.819110265895006,-23.94876003753868,-25.381068700627218,-24.984165956609377,-23.819110265895006
791,37.96265621050365,-26.10374916196847,-24.509919457327992,-23.6932189928148,-25.94379524002022,-24.362686889120933,-23.336063470149455,-25.72656300057366,-24.509919457327992,-23.6932189928148,-25.448221289665018,-24.082399653118497,-24.662319122895365
792,38.180782917077345,-26.163550300976244,-24.82026179472768,-23.113299523037934,-26.00539139848616,-24.984165956609377,-24.082399653118497,-25.790584531517165,-23.570874428644682,-24.082399653118497,-25.515466507889847,-23.336063470149455,-24.984165956609377
793,38.40016294111799,-26.223591938815474,-23.6932189928148,-23.570874428644682,-26.06715545136908,-25.15449934959718,-24.509919457327992,-25.854740473388972,-24.82026179472768,-24.662319122895365,-25.582775602962148,-24.362686889120933,-23.570874428644682
794,38.62080348396603,-26.28419638295799,-23.336063470149455,-23.819110265895006,-26.129346271538978,-24.22028249797483,-24.22028249797483,-25.919124730149612,-24.662319122895365,-24.82026179472768,-25.65006928955031,-23.819110265895006,-23.570874428644682
795,38.84271178833954,-26.343852198157332,-22.058197675338192,-24.22028249797483,-26.190780464940858,-24.082399653118497,-24.22028249797483,-25.98300209580951,-23.336063470149455,-24.22028249797483,-25.717109215437045,-24.362686889120933,-24.362686889120933
796,39.065895138571946,-26.40832438894693,-25.331787019201496,-24.362686889120933,-26.25664893552552,-24.082399653118497,-24.509919457327992,-26.050826597270365,-23.113299523037934,-23.006060869120198,-25.787530136388995,-24.662319122895365,-24.662319122895365
797,39.290360860851195,-26.464578966056045,-22.799214880521692,-22.69937267145568,-26.31474687203244,-23.223253366052564,-25.15449934959718,-26.11146441884113,-23.570874428644682,-24.362686889120933,-25.851504312469654,-23.819110265895006,-23.819110265895006
798,39.51611632346021,-26.527698587140726,-23.336063470149455,-24.22028249797483,-26.379305916267853,-23.006060869120198,-23.570874428644682,-26.1780297869659,-23.94876003753868,-24.82026179472768,-25.92070407401293,-23.819110265895006,-23.819110265895006
799,39.74316893701875,-26.58906346801736,-24.662319122895365,-23.451882195647606,-26.442315408601274,-24.509919457327992,-23.6932189928148,-26.243181362344046,-23.223253366052564,-23.94876003753868,-25.98870052895927,-24.662319122895365,-24.22028249797483
800,39.97152615472671,-26.646476261252143,-24.22028249797483,-23.570874428644682,-26.50143002472706,-24.509919457327992,-24.082399653118497,-26.30473852517757,-24.362686889120933,-24.082399653118497,-26.053359243504886,-24.22028249797483,-23.819110265895006
801,40.2011954726087,-26.70826720131929,-22.69937267145568,-24.362686889120933,-26.564815253659063,-24.984165956609377,-24.509919457327992,-26.37045033425514,-24.22028249797483,-24.984165956609377,-26.122159796028846,-24.509919457327992,-23.94876003753868
802,40.4321844297602,-26.769796272780056,-23.570874428644682,-24.22028249797483,-26.62794097607073,-24.509919457327992,-23.94876003753868,-26.43570621531157,-24.82026179472768,-24.22028249797483,-26.190232895590754,-23.006060869120198,-22.69937267145568
803,40.66450060859499,-26.829112531408413,-25.331787019201496,-24.509919457327992,-26.688630531363046,-24.509919457327992,-24.662319122895365,-26.49827423058085,-25.51662107614163,-25.15449934959718,-26.255251070140787,-24.662319122895365,-24.662319122895365
804,40.898151635094095,-26.890997110476444,-23.94876003753868,-23.336063470149455,-26.751949604226258,-23.113299523037934,-24.662319122895365,-26.563550363370165,-24.984165956609377,-25.331787019201496,-26.32311958329484,-23.6932189928148,-24.662319122895365
805,41.13314517905602,-26.951468741575088,-24.362686889120933,-24.22028249797483,-26.813941990475453,-24.984165956609377,-24.662319122895365,-26.62769817305836,-23.6932189928148,-24.22028249797483,-26.390081012244558,-24.984165956609377,-24.82026179472768
806,41.369488954348604,-27.012960657014787,-25.331787019201496,-25.51662107614163,-26.876872519594084,-24.22028249797483,-23.819110265895006,-26.692602175702397,-24.362686889120933,-23.570874428644682,-26.45754859884026,-24.984165956609377,-23.570874428644682
807,41.6071907191622,-27.197311049838405,-22.799214880521692,-23.451882195647606,-27.06170696511044,-25.709672628095493,-24.662319122895365,-26.87807097980842,-25.15449934959718,-24.662319122895365,-26.643812704741414,-24.662319122895365,-24.984165956609377
808,41.84625827626436,-27.135857307442866,-24.509919457327992,-24.509919457327992,-27.00270238332806,-25.51662107614163,-24.082399653118497,-26.822399154196212,-24.82026179472768,-24.509919457327992,-26.592569402152954,-23.819110265895006,-24.509919457327992
809,42.08669947325595,-27.19760020148932,-23.819110265895006,-23.570874428644682,-27.065812742091925,-24.662319122895365,-24.082399653118497,-26.887468430472325,-25.51662107614163,-24.82026179472768,-26.660151551210234,-24.984165956609377,-25.51662107614163
810,42.32852220282875,-27.26054577509885,-25.709672628095493,-24.362686889120933,-27.130264304376887,-24.662319122895365,-24.509919457327992,-26.953947919962204,-24.662319122895365,-24.509919457327992,-26.728945124832077,-24.662319122895365,-25.709672628095493
811,42.57173440302458,-27.32238487778662,-24.509919457327992,-23.94876003753868,-27.193440456247096,-24.362686889120933,-24.22028249797483,-27.018976081352776,-23.819110265895006,-24.82026179472768,-26.79644831242793,-24.662319122895365,-24.662319122895365
812,42.816344057495805,-27.383580419498944,-25.51662107614163,-25.15449934959718,-27.255873800633942,-24.362686889120933,-25.51662107614163,-27.083179004965587,-25.51662107614163,-25.911706488978364,-26.863230434472367,-23.6932189928148,-23.113299523037934
813,43.06235919576749,-27.446480704060686,-25.15449934959718,-23.570874428644682,-27.32023430226366,-24.509919457327992,-25.331787019201496,-27.14951386797395,-23.451882195647606,-24.662319122895365,-26.932131142724757,-23.451882195647606,-24.82026179472768
814,43.309787893500896,-27.50910918151852,-26.123599479677743,-23.819110265895006,-27.384026914251606,-24.509919457327992,-25.51662107614163,-27.214911511440242,-24.662319122895365,-24.509919457327992,-26.999619922033684,-26.123599479677743,-25.331787019201496
815,43.55863827275862,-27.570781221123575,-25.709672628095493,-24.984165956609377,-27.447133833544946,-25.51662107614163,-25.331787019201496,-27.279984488217472,-25.911706488978364,-24.82026179472768,-27.067248740904517,-25.911706488978364,-25.331787019201496
816,43.808918502271176,-27.633188536610646,-23.336063470149455,-24.662319122895365,-27.51082424821783,-24.82026179472768,-25.331787019201496,-27.34535495451615,-24.662319122895365,-24.362686889120933,-27.13485011674583,-24.82026179472768,-24.362686889120933
817,44.06063679770519,-27.696036060560033,-25.51662107614163,-23.451882195647606,-27.57496754094482,-24.82026179472768,-25.911706488978364,-27.41132126775944,-25.51662107614163,-24.984165956609377,-27.203145401919826,-24.662319122895365,-25.15449934959718
818,44.313801421933036,-27.75922177957589,-23.336063470149455,-24.984165956609377,-27.6394402801662,-24.362686889120933,-24.362686889120933,-27.477541636475987,-24.82026179472768,-24.662319122895365,-27.27163004242589,-24.662319122895365,-24.984165956609377
819,44.56842068530408,-27.821933473036403,-25.911706488978364,-24.984165956609377,-27.70332759393518,-24.082399653118497,-25.15449934959718,-27.543102954655076,-23.94876003753868,-24.362686889120933,-27.33936619122366,-24.662319122895365,-24.22028249797483
820,44.824502945917516,-27.88525763672525,-25.51662107614163,-24.984165956609377,-27.767911071201198,-25.15449934959718,-26.123599479677743,-27.609404628388383,-24.82026179472768,-26.346363426789267,-27.40789302393313,-25.331787019201496,-25.15449934959718
821,45.08205660989665,-27.948627862690376,-23.451882195647606,-25.331787019201496,-27.83247619316945,-23.819110265895006,-23.94876003753868,-27.6756550793139,-24.082399653118497,-23.223253366052564,-27.47631401391032,-24.082399653118497,-23.451882195647606
822,45.34109013166493,-28.012212399597555,-24.662319122895365,-25.331787019201496,-27.897258348193613,-25.709672628095493,-25.331787019201496,-27.74209984933387,-25.709672628095493,-25.709672628095493,-27.544887802650656,-26.123599479677743,-26.123599479677743
823,45.60161201422341,-28.07579041052986,-24.509919457327992,-24.82026179472768,-27.962048156226587,-25.709672628095493,-26.123599479677743,-27.808397335192062,-25.15449934959718,-24.82026179472768,-27.61321602031667,-24.82026179472768,-24.662319122895365
824,45.863630809429885,-28.140226313181948,-24.662319122895365,-26.346363426789267,-28.02763150382023,-25.331787019201496,-24.509919457327992,-27.875753599866062,-24.82026179472768,-24.509919457327992,-27.682794158786535,-24.662319122895365,-25.51662107614163
825,46.1271551182796,-28.203546502945503,-26.123599479677743,-26.123599479677743,-28.092095804982684,-24.984165956609377,-26.123599479677743,-27.941701404542115,-25.15449934959718,-24.662319122895365,-27.75073865479734,-25.15449934959718,-26.346363426789267
826,46.39219359118762,-28.267690197006786,-24.22028249797483,-25.15449934959718,-28.157378103041975,-25.51662107614163,-24.984165956609377,-28.008543679205438,-24.662319122895365,-26.123599479677743,-27.81960099311574,-24.984165956609377,-26.123599479677743
827,46.65875492827274,-28.332179983110436,-24.82026179472768,-25.51662107614163,-28.222975869632236,-26.123599479677743,-25.911706488978364,-28.07567847060991,-25.51662107614163,-24.984165956609377,-27.888673798819063,-25.15449934959718,-25.15449934959718
828,46.92684787964312,-28.402500252645947,-26.346363426789267,-25.331787019201496,-28.294557626651144,-24.362686889120933,-24.22028249797483,-28.149010518148184,-26.123599479677743,-26.346363426789267,-27.964331197819195,-25.15449934959718,-25.331787019201496
829,47.19648124568348,-28.461437349772215,-25.15449934959718,-26.123599479677743,-28.35447908889995,-25.51662107614163,-25.911706488978364,-28.210208187978523,-24.984165956609377,-24.82026179472768,-28.02712798354247,-25.51662107614163,-25.15449934959718
830,47.467663877343995,-28.526028021232314,-26.123599479677743,-23.113299523037934,-28.42015300174556,-25.331787019201496,-24.082399653118497,-28.277421321623617,-24.984165956609377,-25.51662107614163,-28.09630025807019,-23.570874428644682,-24.662319122895365
831,47.74040467643084,-28.5914171407413,-24.82026179472768,-24.662319122895365,-28.48666454751003,-25.709672628095493,-26.581174385284495,-28.34547088837101,-24.082399653118497,-24.082399653118497,-28.166331871336165,-24.22028249797483,-22.60177429856412
832,48.01471259589839,-28.65626388366529,-23.336063470149455,-26.581174385284495,-28.552593077093825,-24.509919457327992,-24.082399653118497,-28.41279948696169,-24.82026179472768,-24.22028249797483,-28.235509861308937,-24.082399653118497,-25.15449934959718
833,48.2905966401431,-28.721659672331242,-24.662319122895365,-25.15449934959718,-28.619018477040996,-23.819110265895006,-24.662319122895365,-28.48066372902522,-23.113299523037934,-23.006060869120198,-28.30524036832221,-26.123599479677743,-23.94876003753868
834,48.56806586529911,-28.78817613423681,-25.331787019201496,-25.331787019201496,-28.686627182489197,-23.94876003753868,-22.69937267145568,-28.549757498922364,-25.331787019201496,-26.123599479677743,-28.376250548511678,-26.581174385284495,-26.346363426789267
835,48.847129379535524,-28.853051817877247,-23.223253366052564,-23.223253366052564,-28.752533676596066,-26.123599479677743,-24.82026179472768,-28.616983941963568,-25.709672628095493,-25.15449934959718,-28.445237180146368,-26.82941022253482,-26.123599479677743
836,49.12779634335533,-28.918990464741874,-24.362686889120933,-23.570874428644682,-28.81941324592077,-26.123599479677743,-26.581174385284495,-28.685244915462036,-25.15449934959718,-25.331787019201496,-28.5152273679263,-24.984165956609377,-24.662319122895365
837,49.41007596989617,-28.985224409381143,-25.709672628095493,-23.451882195647606,-28.88659897324024,-26.123599479677743,-27.09269960975831,-28.753819193460757,-26.346363426789267,-26.581174385284495,-28.585548324992153,-26.123599479677743,-26.82941022253482
838,49.69397752523272,-29.051624388824784,-25.709672628095493,-26.346363426789267,-28.954060653274286,-25.709672628095493,-24.984165956609377,-28.822644076981362,-26.581174385284495,-25.331787019201496,-28.656172548966936,-25.331787019201496,-26.123599479677743
839,49.97951032868094,-29.17670733718289,-25.331787019201496,-24.22028249797483,-29.08051906774242,-25.911706488978364,-26.123599479677743,-28.950966898716377,-26.346363426789267,-25.709672628095493,-28.786893624937374,-26.346363426789267,-26.82941022253482
840,50.266683753103855,-29.184951231826183,-23.223253366052564,-24.82026179472768,-29.089271221573576,-25.331787019201496,-25.911706488978364,-28.960522315521935,-24.509919457327992,-27.09269960975831,-28.797421854856495,-27.372986845760746,-25.51662107614163
841,50.555507225219394,-29.251977491222636,-24.22028249797483,-25.331787019201496,-29.15734629214235,-25.15449934959718,-27.672619079535178,-29.029895378887396,-24.662319122895365,-26.581174385284495,-28.868507824819506,-26.581174385284495,-24.509919457327992
842,50.84599022590963,-29.319588652049724,-24.82026179472768,-23.570874428644682,-29.225873994233126,-25.709672628095493,-27.672619079535178,-29.099714919153662,-27.672619079535178,-25.911706488978364,-28.940050147735157,-26.82941022253482,-28.34208697584131
843,51.13814229053221,-29.392211538237607,-23.223253366052564,-23.451882195647606,-29.29930669887986,-25.911706488978364,-23.94876003753868,-29.17423937001345,-25.709672628095493,-25.911706488978364,-29.015939907325745,-26.581174385284495,-27.372986845760746
844,51.43197300923319,-29.454395694297475,-25.331787019201496,-25.51662107614163,-29.362545908971992,-23.6932189928148,-23.113299523037934,-29.238910746935613,-23.819110265895006,-25.51662107614163,-29.082452456806003,-26.123599479677743,-26.346363426789267
845,51.72749202726193,-29.522807593523353,-25.911706488978364,-25.331787019201496,-29.431801791720602,-22.321487062561683,-24.82026179472768,-29.30946607403655,-23.223253366052564,-24.082399653118497,-29.154636797109692,-26.123599479677743,-26.346363426789267
846,52.0247090452877,-29.59045898553228,-24.662319122895365,-26.346363426789267,-29.50040865725576,-24.082399653118497,-24.362686889120933,-29.379184226452043,-22.69937267145568,-23.6932189928148,-29.22584256512774,-24.984165956609377,-25.15449934959718
847,52.32363381971809,-29.658710669108274,-25.15449934959718,-25.15449934959718,-29.569596251163397,-26.346363426789267,-26.581174385284495,-29.449593619956577,-26.123599479677743,-26.346363426789267,-29.29784002103449,-24.82026179472768,-24.22028249797483
848,52.62427616301926,-29.729542071611206,-24.082399653118497,-26.82941022253482,-29.641313600243578,-26.346363426789267,-27.09269960975831,-29.522618390114502,-25.709672628095493,-25.911706488978364,-29.3725086399199,-24.509919457327992,-25.15449934959718
849,52.9266459440381,-29.796662298860394,-25.331787019201496,-25.911706488978364,-29.709223963343632,-26.123599479677743,-24.22028249797483,-29.591587517583292,-26.346363426789267,-25.709672628095493,-29.442839664865286,-26.346363426789267,-27.09269960975831
850,53.23075308832614,-29.86617248219753,-24.082399653118497,-25.331787019201496,-29.77954834892946,-27.09269960975831,-27.372986845760746,-29.663084652382913,-26.123599479677743,-25.911706488978364,-29.515804838087767,-27.672619079535178,-26.82941022253482
851,53.53660757846534,-29.94547969354101,-23.94876003753868,-24.82026179472768,-29.859902975279024,-25.51662107614163,-25.911706488978364,-29.744806301148397,-26.82941022253482,-27.09269960975831,-29.599315485602347,-26.82941022253482,-25.51662107614163
852,53.84421945439588,-30.004397814662838,-26.82941022253482,-25.51662107614163,-29.919568668306383,-24.984165956609377,-26.581174385284495,-29.805417229628578,-25.15449934959718,-24.362686889120933,-29.66114146191805,-26.346363426789267,-24.662319122895365
853,54.15359881374557,-30.077243523174616,-24.984165956609377,-26.82941022253482,-29.99325365593956,-27.372986845760746,-24.984165956609377,-29.88032548187016,-27.09269960975831,-27.372986845760746,-29.737616618309325,-26.581174385284495,-26.123599479677743
854,54.464755812161464,-30.144767318373415,-26.123599479677743,-26.123599479677743,-30.0615810701212,-27.09269960975831,-25.709672628095493,-29.949653822311063,-25.15449934959718,-24.362686889120933,-29.808241691550784,-25.331787019201496,-25.15449934959718
855,54.77770066364317,-30.215153632441854,-25.911706488978364,-27.09269960975831,-30.13264020749635,-25.15449934959718,-25.331787019201496,-30.021851113249483,-26.346363426789267,-25.51662107614163,-29.88180343178531,-26.346363426789267,-24.82026179472768
856,55.0924436408781,-30.28578097231392,-25.51662107614163,-25.911706488978364,-30.204223551293374,-26.123599479677743,-25.51662107614163,-30.09452220016633,-24.362686889120933,-26.123599479677743,-29.955894497178512,-26.123599479677743,-24.362686889120933
857,55.408995075578716,-30.35689411930267,-25.709672628095493,-27.09269960975831,-30.276061461171405,-26.82941022253482,-27.09269960975831,-30.16739041065224,-26.346363426789267,-24.82026179472768,-30.03011608998473,-27.372986845760746,-26.581174385284495
858,55.727365358821686,-30.428147000903856,-25.709672628095493,-25.51662107614163,-30.348103040898934,-27.672619079535178,-26.123599479677743,-30.24049811430472,-25.15449934959718,-26.346363426789267,-30.10459126499888,-27.372986845760746,-28.34208697584131
859,56.04756494138897,-30.500131311538293,-24.82026179472768,-25.331787019201496,-30.4209061603678,-27.99446591324919,-26.581174385284495,-30.314409145951046,-25.51662107614163,-25.15449934959718,-30.17987222003418,-28.34208697584131,-27.672619079535178
860,56.369604334110846,-30.57319257632914,-27.09269960975831,-26.123599479677743,-30.49464553915488,-24.22028249797483,-25.51662107614163,-30.389010611601634,-25.15449934959718,-25.331787019201496,-30.255740461271387,-27.672619079535178,-25.911706488978364
861,56.69349410821099,-30.644055002410163,-26.346363426789267,-26.82941022253482,-30.566207485281286,-25.15449934959718,-25.911706488978364,-30.461704626731745,-23.94876003753868,-24.82026179472768,-30.32975657567154,-26.346363426789267,-24.509919457327992
862,57.01924489565345,-30.71793539718208,-25.15449934959718,-26.581174385284495,-30.640854677283794,-25.709672628095493,-25.331787019201496,-30.537359876650697,-24.662319122895365,-25.51662107614163,-30.406810386903523,-26.123599479677743,-25.51662107614163
863,57.346867389491656,-30.78969332323915,-24.662319122895365,-26.82941022253482,-30.713384755001115,-25.709672628095493,-26.82941022253482,-30.610904843233165,-27.372986845760746,-26.581174385284495,-30.481535038212506,-26.123599479677743,-25.51662107614163
864,57.67637234421942,-30.877161110406597,-25.51662107614163,-25.15449934959718,-30.801321706267295,-26.82941022253482,-26.581174385284495,-30.69963906327111,-27.372986845760746,-27.09269960975831,-30.57132957043691,-26.123599479677743,-26.346363426789267
865,58.007770576124,-30.9380399155002,-24.82026179472768,-25.51662107614163,-30.863200073943503,-26.581174385284495,-26.82941022253482,-30.762698644306052,-25.331787019201496,-27.672619079535178,-30.63590360189589,-26.82941022253482,-26.581174385284495
866,58.34107296364111,-31.010213987986766,-24.662319122895365,-26.82941022253482,-30.935981945200908,-24.662319122895365,-25.709672628095493,-30.836348792217155,-24.662319122895365,-24.984165956609377,-30.710737982827013,-27.372986845760746,-25.709672628095493
867,58.67629044771202,-31.085248052699836,-27.372986845760746,-26.346363426789267,-31.011701927824763,-25.911706488978364,-24.509919457327992,-30.912977540432728,-29.133899436317556,-27.09269960975831,-30.788478365285595,-26.346363426789267,-26.123599479677743
868,59.01343403214275,-31.160670183163226,-27.372986845760746,-26.581174385284495,-31.0879145741869,-27.672619079535178,-24.662319122895365,-30.990063533581115,-25.331787019201496,-26.82941022253482,-30.86676209722561,-26.581174385284495,-25.51662107614163
869,59.3525147839652,-31.23388771856531,-25.911706488978364,-26.346363426789267,-31.161854942175097,-24.984165956609377,-26.346363426789267,-31.064967979598478,-25.15449934959718,-26.346363426789267,-30.942891910280764,-28.719972584735306,-26.82941022253482
870,59.69354383380051,-31.309246906609367,-26.82941022253482,-26.82941022253482,-31.237871651632233,-26.123599479677743,-25.331787019201496,-31.141914073961626,-24.984165956609377,-27.99446591324919,-31.020997727377953,-26.581174385284495,-25.911706488978364
871,60.036532376224365,-31.384935241481443,-25.709672628095493,-26.82941022253482,-31.314046590250804,-27.372986845760746,-27.09269960975831,-31.21910287577746,-26.123599479677743,-27.372986845760746,-31.0992995624828,-28.34208697584131,-26.581174385284495
872,60.38149167013456,-31.461332219116407,-28.34208697584131,-27.99446591324919,-31.391312656085102,-26.581174385284495,-26.581174385284495,-31.29715637256092,-24.509919457327992,-26.581174385284495,-31.178579500540575,-27.372986845760746,-25.911706488978364
873,60.72843303912045,-31.537428178806085,-25.331787019201496,-25.15449934959718,-31.468007933738317,-27.372986845760746,-27.09269960975831,-31.37472155063625,-28.34208697584131,-27.672619079535178,-31.257254897112926,-27.672619079535178,-26.346363426789267
874,61.077367871834795,-31.614854107045606,-27.99446591324919,-25.51662107614163,-31.5459657822024,-27.372986845760746,-28.34208697584131,-31.453543843505358,-27.09269960975831,-26.581174385284495,-31.3370824431116,-26.82941022253482,-27.09269960975831
875,61.4283076223675,-31.69163800360531,-26.581174385284495,-24.984165956609377,-31.62340496141438,-27.09269960975831,-25.911706488978364,-31.53187080845217,-24.82026179472768,-26.82941022253482,-31.416526756051503,-27.09269960975831,-25.709672628095493
876,61.78126381062166,-31.76933203346204,-26.581174385284495,-24.984165956609377,-31.701777739604815,-29.133899436317556,-27.672619079535178,-31.611088273317876,-27.672619079535178,-27.672619079535178,-31.496793756827188,-28.719972584735306,-27.372986845760746
877,62.13624802269169,-32.099000719995054,-24.984165956609377,-26.82941022253482,-32.03243439623525,-26.346363426789267,-26.123599479677743,-31.943162875878727,-26.581174385284495,-27.09269960975831,-31.830704820295075,-26.82941022253482,-27.672619079535178
878,62.49327191124365,-31.95525076764714,-27.672619079535178,-27.09269960975831,-31.888809543329685,-29.133899436317556,-28.34208697584131,-31.79965984329208,-27.372986845760746,-28.719972584735306,-31.687251958498074,-27.672619079535178,-27.09269960975831
879,62.852347195897785,-32.06098431293389,-23.451882195647606,-25.911706488978364,-31.995325580476397,-26.123599479677743,-27.09269960975831,-31.907321157388196,-26.581174385284495,-27.372986845760746,-31.79657436872241,-27.09269960975831,-27.672619079535178
880,63.21348566361318,-32.08451063841066,-25.709672628095493,-27.09269960975831,-32.01937154642485,-26.346363426789267,-26.581174385284495,-31.931959287117834,-26.346363426789267,-25.51662107614163,-31.821829930061373,-27.09269960975831,-26.346363426789267
881,63.57669916907467,-32.16459685809826,-25.709672628095493,-25.51662107614163,-32.100000066868105,-26.581174385284495,-26.581174385284495,-32.01337074046517,-24.82026179472768,-27.99446591324919,-31.904271134922976,-27.09269960975831,-25.51662107614163
882,63.9419996350821,-32.24480140588706,-27.09269960975831,-26.346363426789267,-32.18063078494567,-28.34208697584131,-27.09269960975831,-32.0948297864425,-26.82941022253482,-28.719972584735306,-31.986763541355458,-25.709672628095493,-25.15449934959718
883,64.3093990529415,-32.32620198912184,-25.51662107614163,-25.15449934959718,-32.262707589660934,-27.372986845760746,-26.123599479677743,-32.17759689470948,-26.581174385284495,-27.09269960975831,-32.070465283077006,-27.672619079535178,-29.133899436317556
884,64.67890948285896,-32.40932169570499,-26.123599479677743,-25.15449934959718,-32.34641771932321,-24.82026179472768,-26.346363426789267,-32.26208027845428,-26.82941022253482,-27.09269960975831,-32.15590297190766,-26.123599479677743,-27.372986845760746
885,65.05054305433625,-32.48874504903023,-27.99446591324919,-25.709672628095493,-32.42636808417223,-29.133899436317556,-27.672619079535178,-32.34283769744726,-25.709672628095493,-30.102999566398122,-32.23766844869283,-26.346363426789267,-27.372986845760746
886,65.42431196656916,-32.5709530949494,-29.133899436317556,-24.82026179472768,-32.509104727687784,-27.09269960975831,-30.682919036174987,-32.42632596632969,-24.984165956609377,-28.34208697584131,-32.32212138340127,-27.372986845760746,-26.581174385284495
887,65.80022848884794,-32.65589535908356,-27.672619079535178,-25.331787019201496,-32.59463112742254,-25.911706488978364,-28.719972584735306,-32.51251542137154,-26.581174385284495,-26.581174385284495,-32.40916704658426,-26.581174385284495,-25.709672628095493
888,66.17830496095995,-32.74914634760192,-27.672619079535178,-27.99446591324919,-32.68843694932619,-27.09269960975831,-26.82941022253482,-32.60713204252787,-26.82941022253482,-27.672619079535178,-32.50493080243271,-27.99446591324919,-27.99446591324919
889,66.55855379359485,-32.82115170123803,-25.709672628095493,-25.911706488978364,-32.760886849192865,-27.99446591324919,-25.15449934959718,-32.68028071961371,-24.662319122895365,-25.331787019201496,-32.578812009035076,-28.34208697584131,-28.719972584735306
890,66.94098746875184,-32.90559203497464,-27.672619079535178,-27.09269960975831,-32.84598511123295,-27.09269960975831,-27.99446591324919,-32.7660821993572,-27.99446591324919,-27.372986845760746,-32.66553862537065,-26.346363426789267,-27.672619079535178
891,67.32561854014955,-32.99050948977939,-25.709672628095493,-27.372986845760746,-32.9314072029312,-26.581174385284495,-26.581174385284495,-32.852187650216244,-25.331787019201496,-25.709672628095493,-32.752512960143974,-27.09269960975831,-27.09269960975831
892,67.71245963363805,-33.07611580197843,-27.99446591324919,-27.372986845760746,-33.01752596557111,-27.09269960975831,-27.09269960975831,-32.939013292328,-29.591474341924307,-27.99446591324919,-32.84019469592435,-27.372986845760746,-29.133899436317556
893,68.10152344761329,-33.16385434839446,-26.346363426789267,-25.911706488978364,-33.10578682483555,-26.82941022253482,-26.82941022253482,-33.02796920591489,-26.123599479677743,-28.719972584735306,-32.93007705978632,-28.34208697584131,-27.09269960975831
894,68.49282275343397,-33.2501114499815,-27.672619079535178,-25.911706488978364,-33.192378852362296,-27.99446591324919,-26.82941022253482,-33.11519050396903,-26.581174385284495,-26.346363426789267,-33.018135822873404,-26.581174385284495,-27.09269960975831
895,68.88637039584071,-33.336738729036654,-27.672619079535178,-26.123599479677743,-33.279589442584985,-28.719972584735306,-25.51662107614163,-33.20305278577703,-27.99446591324919,-27.672619079535178,-33.106799411261576,-28.34208697584131,-26.123599479677743
896,69.28217929337782,-33.424755687342675,-25.15449934959718,-25.331787019201496,-33.36812980463762,-25.709672628095493,-27.672619079535178,-33.29219907770649,-27.99446591324919,-26.82941022253482,-33.19682109840049,-28.719972584735306,-26.581174385284495
897,69.68026243881724,-33.51410199154594,-25.911706488978364,-25.911706488978364,-33.45784864854417,-28.719972584735306,-25.911706488978364,-33.382660770315496,-26.82941022253482,-29.591474341924307,-33.28809983156963,-26.346363426789267,-27.09269960975831
898,70.08063289958505,-33.60294942727211,-27.99446591324919,-27.372986845760746,-33.54710580072321,-24.984165956609377,-25.709672628095493,-33.47262262434084,-25.15449934959718,-28.719972584735306,-33.3787843828243,-27.09269960975831,-28.719972584735306
899,70.48330381819049,-33.692778258417235,-27.672619079535178,-27.672619079535178,-33.63776430636277,-27.09269960975831,-27.672619079535178,-33.56376227398374,-27.99446591324919,-27.99446591324919,-33.47071585065288,-26.82941022253482,-25.709672628095493
900,70.88828841265732,-33.783814517214786,-26.581174385284495,-25.51662107614163,-33.728976518457955,-25.709672628095493,-27.672619079535178,-33.65561509817119,-27.99446591324919,-25.331787019201496,-33.56343829499779,-27.99446591324919,-28.34208697584131
901,71.29559997695772,-33.875435915740084,-28.34208697584131,-27.99446591324919,-33.82109328391637,-27.99446591324919,-27.09269960975831,-33.748410918195425,-26.82941022253482,-26.82941022253482,-33.65696030457145,-25.911706488978364,-26.581174385284495
902,71.7052518814487,-33.967454521417,-28.34208697584131,-26.82941022253482,-33.913529225457644,-26.581174385284495,-25.331787019201496,-33.841371596579705,-26.346363426789267,-29.591474341924307,-33.750726968504814,-29.591474341924307,-28.719972584735306
903,72.11725757331095,-34.065061180836686,-22.90140653233855,-23.451882195647606,-34.011598575418695,-26.82941022253482,-26.346363426789267,-33.94001367932419,-27.99446591324919,-27.99446591324919,-33.85004654691525,-27.372986845760746,-25.709672628095493
904,72.5316305769903,-34.154155063446886,-27.672619079535178,-26.346363426789267,-34.10116597463474,-26.581174385284495,-25.15449934959718,-34.03026598678588,-26.82941022253482,-27.372986845760746,-33.94105234894103,-25.709672628095493,-27.672619079535178
905,72.94838449464163,-34.24855560996323,-25.709672628095493,-25.15449934959718,-34.1959606725658,-26.346363426789267,-27.99446591324919,-34.12566680408152,-27.372986845760746,-27.09269960975831,-34.03722004873212,-26.346363426789267,-26.346363426789267
906,73.36753300657543,-34.34469397175811,-26.346363426789267,-26.123599479677743,-34.29261113667141,-25.911706488978364,-30.682919036174987,-34.22272269807762,-28.34208697584131,-26.82941022253482,-34.135083727716165,-27.672619079535178,-27.09269960975831
907,73.78908987170682,-34.439903014226715,-24.984165956609377,-26.581174385284495,-34.388348115175944,-26.82941022253482,-27.372986845760746,-34.3190171733912,-25.331787019201496,-26.82941022253482,-34.23210140852606,-25.911706488978364,-25.331787019201496
908,74.21306892800722,-34.537090241026334,-27.09269960975831,-24.984165956609377,-34.485767232276615,-25.911706488978364,-26.346363426789267,-34.41707126945698,-25.911706488978364,-26.581174385284495,-34.330836690685544,-26.346363426789267,-25.911706488978364
909,74.63948409295854,-34.63494857659002,-25.51662107614163,-26.346363426789267,-34.58404138061188,-25.51662107614163,-25.51662107614163,-34.515904632130606,-25.709672628095493,-27.09269960975831,-34.43030569153158,-26.82941022253482,-28.34208697584131
910,75.06834936401013,-34.77808202869294,-26.82941022253482,-25.51662107614163,-34.72746310024987,-26.346363426789267,-26.82941022253482,-34.65974551856693,-28.34208697584131,-27.672619079535178,-34.57468436346258,-28.34208697584131,-26.82941022253482
911,75.49967881903821,-34.834047796766924,-26.346363426789267,-27.99446591324919,-34.78392222288582,-26.82941022253482,-28.719972584735306,-34.71678530440486,-24.984165956609377,-26.123599479677743,-34.63261256288075,-27.372986845760746,-25.709672628095493
912,75.93348661680793,-34.93380250524809,-27.672619079535178,-28.719972584735306,-34.88401589294047,-28.719972584735306,-29.591474341924307,-34.817463744372425,-26.123599479677743,-29.133899436317556,-34.73394226926498,-27.99446591324919,-28.719972584735306
913,76.36978699743828,-35.0436044897929,-26.123599479677743,-27.672619079535178,-34.99453464314344,-27.372986845760746,-26.346363426789267,-34.92838537515595,-27.09269960975831,-27.99446591324919,-34.8453839883581,-27.99446591324919,-27.99446591324919
914,76.8085942828694,-35.1383742435216,-27.09269960975831,-27.09269960975831,-35.08959880137742,-27.372986845760746,-29.591474341924307,-35.02404684498836,-26.581174385284495,-26.346363426789267,-34.94179085868447,-27.09269960975831,-27.372986845760746
915,77.24992287733274,-35.24184750362538,-27.99446591324919,-26.581174385284495,-35.19319124062437,-28.34208697584131,-27.672619079535178,-35.128168187812456,-26.82941022253482,-26.82941022253482,-35.04655450667458,-29.133899436317556,-27.99446591324919
916,77.69378726782398,-35.34623229516776,-26.581174385284495,-26.581174385284495,-35.29772719059519,-28.34208697584131,-28.719972584735306,-35.233319749814065,-24.509919457327992,-27.99446591324919,-35.15240632663686,-25.51662107614163,-25.911706488978364
917,78.1402020245785,-35.45133774416983,-28.34208697584131,-26.82941022253482,-35.40357962854961,-29.133899436317556,-29.591474341924307,-35.3396335098454,-29.133899436317556,-28.719972584735306,-35.25925820109649,-27.09269960975831,-28.719972584735306
918,78.58918180154964,-35.5580773835287,-29.133899436317556,-26.82941022253482,-35.51078091444155,-27.09269960975831,-28.34208697584131,-35.447236158938644,-28.719972584735306,-27.99446591324919,-35.36748047692486,-27.99446591324919,-26.346363426789267
919,79.04074133688978,-35.6662583787022,-26.581174385284495,-25.911706488978364,-35.618972539790256,-27.372986845760746,-27.672619079535178,-35.5558554324313,-26.82941022253482,-26.346363426789267,-35.4768217281721,-27.672619079535178,-27.09269960975831
920,79.49489545343413,-35.77486701999941,-27.99446591324919,-29.133899436317556,-35.72833096743266,-27.672619079535178,-28.719972584735306,-35.66572130292902,-28.719972584735306,-27.09269960975831,-35.58718298035523,-26.123599479677743,-24.662319122895365
921,79.95165905918729,-35.885123853054445,-25.51662107614163,-26.581174385284495,-35.83868912038363,-27.672619079535178,-26.346363426789267,-35.776701893702615,-24.362686889120933,-25.15449934959718,-35.69868948559697,-26.123599479677743,-25.911706488978364
922,80.41104714781262,-35.99668647999561,-24.082399653118497,-27.09269960975831,-35.95065370442978,-23.6932189928148,-27.672619079535178,-35.88905708071397,-23.819110265895006,-23.94876003753868,-35.81170609286856,-27.99446591324919,-25.709672628095493
923,80.87307479912434,-36.10917094908119,-28.34208697584131,-27.99446591324919,-36.06370413946565,-24.984165956609377,-24.082399653118497,-36.00232323914156,-26.346363426789267,-27.372986845760746,-35.925604615418926,-27.99446591324919,-28.719972584735306
924,81.33775717958274,-36.2232371225985,-24.362686889120933,-27.09269960975831,-36.177970780296505,-26.346363426789267,-24.22028249797483,-36.117087254103886,-25.51662107614163,-25.331787019201496,-36.04099320996155,-27.372986845760746,-26.123599479677743
925,81.80510954279181,-36.338656312503545,-23.819110265895006,-23.451882195647606,-36.293450365081846,-29.133899436317556,-29.133899436317556,-36.23321243649898,-28.719972584735306,-30.102999566398122,-36.15756124264114,-27.09269960975831,-29.133899436317556
926,82.27514723000013,-36.455974545590834,-24.984165956609377,-24.82026179472768,-36.410817643238026,-29.591474341924307,-27.672619079535178,-36.350972639241704,-25.331787019201496,-25.51662107614163,-36.27595050088812,-26.581174385284495,-28.34208697584131
927,82.74788567060429,-36.5733955748809,-25.331787019201496,-26.82941022253482,-36.52909517725522,-28.34208697584131,-28.719972584735306,-36.4695843291029,-27.372986845760746,-30.102999566398122,-36.39500008099345,-27.99446591324919,-28.34208697584131
928,83.22334038265551,-37.00648282110541,-27.99446591324919,-27.672619079535178,-36.962402314680716,-28.34208697584131,-27.672619079535178,-36.90330593962852,-26.82941022253482,-29.133899436317556,-36.82883160534847,-27.372986845760746,-29.133899436317556
929,83.70152697336903,-36.813859791155565,-26.346363426789267,-27.672619079535178,-36.7702941400388,-26.82941022253482,-26.82941022253482,-36.71181310499358,-25.911706488978364,-27.372986845760746,-36.63813980096654,-26.82941022253482,-25.51662107614163
930,84.18246113963629,-36.936510219862,-26.82941022253482,-27.09269960975831,-36.8931947647292,-24.082399653118497,-25.15449934959718,-36.834868543341074,-28.34208697584131,-26.581174385284495,-36.76192919992737,-31.35238693248112,-29.591474341924307
931,84.66615866854039,-37.06357273249531,-25.331787019201496,-26.123599479677743,-37.01992718573213,-27.672619079535178,-29.133899436317556,-36.96205543017082,-29.133899436317556,-27.09269960975831,-36.8896600661334,-27.99446591324919,-29.591474341924307
932,85.15263543787415,-37.18696970386126,-24.22028249797483,-25.709672628095493,-37.14435370949317,-27.09269960975831,-28.719972584735306,-37.08670361143108,-27.672619079535178,-26.581174385284495,-37.014815497749275,-27.09269960975831,-28.34208697584131
933,85.6419074166614,-37.31401318260003,-26.346363426789267,-27.672619079535178,-37.271661539068894,-26.346363426789267,-26.82941022253482,-37.21478767039312,-27.09269960975831,-27.372986845760746,-37.14310962105037,-27.672619079535178,-29.591474341924307
934,86.13399066568117,-37.4437727636776,-29.133899436317556,-28.719972584735306,-37.40150625108288,-23.113299523037934,-24.509919457327992,-37.344724076530355,-25.331787019201496,-24.362686889120933,-37.27369124811228,-28.34208697584131,-26.581174385284495
935,86.62890133799486,-37.574765445319876,-27.672619079535178,-28.34208697584131,-37.53268024284382,-25.911706488978364,-28.719972584735306,-37.47655558498642,-24.509919457327992,-25.51662107614163,-37.40585053541443,-27.372986845760746,-27.09269960975831
936,87.12665567947651,-37.71118715970731,-27.99446591324919,-25.51662107614163,-37.66934927988166,-27.09269960975831,-26.82941022253482,-37.61341735435683,-26.581174385284495,-26.346363426789267,-37.543243094929046,-26.123599479677743,-25.15449934959718
937,87.6272700293461,-37.84327950839326,-25.51662107614163,-26.581174385284495,-37.801746892953226,-27.09269960975831,-25.709672628095493,-37.74622250099537,-26.123599479677743,-27.672619079535178,-37.67656269612991,-25.15449934959718,-26.82941022253482
938,88.13076082070586,-37.98019286615516,-25.51662107614163,-26.123599479677743,-37.938873897777285,-29.133899436317556,-29.591474341924307,-37.88367425056805,-27.99446591324919,-27.672619079535178,-37.81445400700094,-28.719972584735306,-27.372986845760746
939,88.63714458107968,-38.119887629750366,-27.372986845760746,-25.51662107614163,-38.07917601029317,-24.082399653118497,-24.82026179472768,-38.02424342044511,-29.591474341924307,-27.672619079535178,-37.95547310612589,-28.34208697584131,-27.672619079535178
940,89.14643793295576,-38.2601734019811,-28.719972584735306,-25.911706488978364,-38.21984223124569,-30.102999566398122,-27.372986845760746,-38.16551096647701,-27.99446591324919,-26.123599479677743,-38.096991695215515,-30.682919036174987,-29.591474341924307
941,89.65865759433213,-38.403980193427614,-26.346363426789267,-25.331787019201496,-38.36370849223458,-29.133899436317556,-27.372986845760746,-38.30967093430039,-29.591474341924307,-27.672619079535178,-38.24175680796203,-27.99446591324919,-28.34208697584131
942,90.17382037926544,-38.55003639310346,-26.581174385284495,-26.346363426789267,-38.50995651892325,-27.372986845760746,-28.719972584735306,-38.4562324120311,-29.133899436317556,-27.99446591324919,-38.38859630661763,-29.591474341924307,-28.719972584735306
943,90.69194319842305,-38.700422327602546,-26.123599479677743,-27.672619079535178,-38.66005387734205,-26.82941022253482,-24.362686889120933,-38.60665703388297,-26.581174385284495,-27.99446591324919,-38.539631021056096,-30.682919036174987,-27.372986845760746
944,91.21304305963788,-38.85048458762649,-24.984165956609377,-27.372986845760746,-38.81076774586222,-25.51662107614163,-27.372986845760746,-38.75767319846613,-25.911706488978364,-26.123599479677743,-38.69109152056052,-28.719972584735306,-26.581174385284495
945,91.73713706846694,-39.00345797337195,-27.372986845760746,-28.719972584735306,-38.96341291512877,-27.99446591324919,-31.35238693248112,-38.9108782877285,-30.682919036174987,-28.719972584735306,-38.84438121456765,-28.34208697584131,-29.591474341924307
946,92.26424242875277,-39.15875258168193,-27.372986845760746,-27.09269960975831,-39.11985119161656,-27.09269960975831,-27.372986845760746,-39.067420786463046,-27.672619079535178,-27.672619079535178,-39.00145974821552,-27.672619079535178,-30.102999566398122
947,92.79437644318803,-39.31811226951235,-27.09269960975831,-26.581174385284495,-39.2793837406506,-25.15449934959718,-25.331787019201496,-39.22693530929206,-29.133899436317556,-28.34208697584131,-39.161675413162584,-29.133899436317556,-28.719972584735306
948,93.32755651388369,-39.48060897221548,-27.372986845760746,-26.581174385284495,-39.441511282868554,-26.123599479677743,-28.719972584735306,-39.389490632254656,-26.82941022253482,-26.82941022253482,-39.3244780470145,-27.672619079535178,-28.34208697584131
949,93.86380014294016,-39.77248994287407,-27.372986845760746,-30.682919036174987,-39.734528764249205,-24.82026179472768,-27.372986845760746,-39.68321119810338,-26.346363426789267,-27.372986845760746,-39.6183347142301,-30.682919036174987,-28.719972584735306
950,94.40312493302176,-39.81372330271035,-27.672619079535178,-27.09269960975831,-39.775570956147384,-28.719972584735306,-28.719972584735306,-39.72410045738403,-30.102999566398122,-28.34208697584131,-39.65962335314065,-28.34208697584131,-26.82941022253482
951,94.9455485879347,-39.98646856886394,-26.82941022253482,-26.123599479677743,-39.94776333186567,-28.34208697584131,-26.82941022253482,-39.89679770518234,-33.11329952303793,-27.672619079535178,-39.83281220491001,-29.591474341924307,-28.719972584735306
952,95.49108891320805,-40.160963584593674,-25.911706488978364,-26.581174385284495,-40.122465817247516,-24.362686889120933,-27.99446591324919,-40.07208783748517,-24.82026179472768,-25.911706488978364,-40.00829441667059,-26.82941022253482,-27.09269960975831
953,96.03976381667832,-40.33959107359852,-26.581174385284495,-25.51662107614163,-40.30228240697949,-27.99446591324919,-26.581174385284495,-40.25147599013006,-27.372986845760746,-29.591474341924307,-40.188321272023764,-28.719972584735306,-25.15449934959718
954,96.5915913090773,-40.52397813059116,-27.09269960975831,-26.581174385284495,-40.486535352261185,-27.99446591324919,-26.581174385284495,-40.43601760203643,-30.682919036174987,-27.99446591324919,-40.37330329419589,-32.14419939295737,-30.102999566398122
955,97.14658950462325,-40.70939389198274,-26.123599479677743,-30.682919036174987,-40.67153043437466,-29.591474341924307,-29.591474341924307,-40.621919321912344,-26.123599479677743,-28.34208697584131,-40.55902627657276,-24.362686889120933,-27.372986845760746
956,97.70477662161551,-40.89998655746732,-30.102999566398122,-31.35238693248112,-40.86278061247352,-29.133899436317556,-30.682919036174987,-40.813366035217165,-26.82941022253482,-25.709672628095493,-40.750780945031735,-26.123599479677743,-26.123599479677743
957,98.26617098303257,-41.09778408816551,-26.581174385284495,-26.346363426789267,-41.06086393908689,-25.709672628095493,-26.123599479677743,-41.01141162841586,-25.15449934959718,-24.509919457327992,-40.94939961127337,-28.719972584735306,-27.672619079535178
958,98.83079101713348,-41.29538740384276,-25.709672628095493,-24.662319122895365,-41.25846101651533,-28.719972584735306,-26.82941022253482,-41.209200612995986,-27.99446591324919,-27.99446591324919,-41.14746276812668,-29.591474341924307,-28.719972584735306
959,99.39865525806282,-41.50041585251759,-27.09269960975831,-25.709672628095493,-41.46331984226172,-26.581174385284495,-26.581174385284495,-41.414450098233274,-26.82941022253482,-28.719972584735306,-41.353239122903425,-29.133899436317556,-32.14419939295737
960,99.96978234645913,-41.715889063885285,-26.581174385284495,-29.133899436317556,-41.67832030922309,-27.09269960975831,-26.346363426789267,-41.62929414982557,-29.133899436317556,-27.99446591324919,-41.56861803551553,-27.672619079535178,-27.372986845760746
961,100.54419103006668,-41.9271135977412,-29.591474341924307,-30.102999566398122,-41.89117422153701,-27.99446591324919,-27.372986845760746,-41.84218652460824,-28.719972584735306,-26.123599479677743,-41.78164497816431,-29.591474341924307,-30.102999566398122
962,101.12190016435103,-42.14714584162658,-24.362686889120933,-25.51662107614163,-42.11048254902484,-29.591474341924307,-25.911706488978364,-42.06225730898352,-27.672619079535178,-29.133899436317556,-42.001967515542916,-28.34208697584131,-27.09269960975831
963,101.70292871311787,-42.37425873118559,-25.911706488978364,-25.911706488978364,-42.338069363786204,-24.082399653118497,-25.911706488978364,-42.28991387135829,-24.984165956609377,-23.819110265895006,-42.22962255956155,-27.99446591324919,-25.911706488978364
964,102.28729574913557,-42.61541656882727,-26.581174385284495,-26.123599479677743,-42.578442483926864,-27.372986845760746,-24.984165956609377,-42.53084753637609,-26.82941022253482,-29.591474341924307,-42.47133507072779,-25.709672628095493,-23.451882195647606
965,102.87502045476126,-42.847137158034286,-27.672619079535178,-25.51662107614163,-42.81281186181098,-29.591474341924307,-27.99446591324919,-42.765454579691095,-28.34208697584131,-28.719972584735306,-42.70512654674886,-27.99446591324919,-29.591474341924307
966,103.46612212257051,-43.09555523880142,-26.82941022253482,-25.911706488978364,-43.060199202681126,-26.581174385284495,-26.82941022253482,-43.012387359626594,-27.672619079535178,-29.133899436317556,-42.95300138753536,-29.133899436317556,-28.34208697584131
967,104.06062015599059,-43.35085253636974,-33.11329952303793,-25.911706488978364,-43.315471401104574,-27.99446591324919,-26.123599479677743,-43.268118180286955,-31.35238693248112,-30.682919036174987,-43.20882402074325,-30.682919036174987,-29.591474341924307
968,104.65853406993747,-43.6166861705629,-30.102999566398122,-32.14419939295737,-43.58118513262916,-27.99446591324919,-29.591474341924307,-43.533839601007216,-26.346363426789267,-26.82941022253482,-43.474647809468784,-30.682919036174987,-26.346363426789267
969,105.25988349145634,-43.89449631545196,-33.11329952303793,-28.719972584735306,-43.86059462434937,-29.591474341924307,-30.682919036174987,-43.8135505884705,-29.133899436317556,-30.102999566398122,-43.75474543331423,-27.672619079535178,-27.09269960975831
970,105.8646881603659,-44.16879972393842,-24.984165956609377,-26.346363426789267,-44.13255643556867,-26.346363426789267,-29.133899436317556,-44.08622249284241,-24.362686889120933,-25.911706488978364,-44.028357348519805,-29.133899436317556,-27.672619079535178
971,106.47296792990642,-44.46111205187859,-26.581174385284495,-25.911706488978364,-44.42637732151483,-27.09269960975831,-26.346363426789267,-44.379924247996705,-29.591474341924307,-27.372986845760746,-44.32168253665671,-30.102999566398122,-33.11329952303793
972,107.08474276739132,-44.76051414178612,-27.09269960975831,-29.591474341924307,-44.726718041743595,-29.133899436317556,-30.682919036174987,-44.68012476760971,-28.34208697584131,-28.719972584735306,-44.622060414324324,-29.591474341924307,-27.99446591324919
973,107.70003275486272,-45.074564671594615,-25.51662107614163,-25.911706488978364,-45.040907468040416,-27.372986845760746,-27.672619079535178,-44.994848455102826,-30.102999566398122,-27.372986845760746,-44.93647984761576,-26.82941022253482,-28.719972584735306
974,108.31885808975055,-45.410862549429666,-30.682919036174987,-27.09269960975831,-45.376583411656945,-28.34208697584131,-28.34208697584131,-45.33063309920418,-27.09269960975831,-27.372986845760746,-45.273014124520046,-27.372986845760746,-26.82941022253482
975,108.94123908553564,-45.740850187970274,-26.346363426789267,-30.102999566398122,-45.70673402962442,-27.672619079535178,-27.672619079535178,-45.66111066269314,-27.99446591324919,-28.719972584735306,-45.60391489206527,-27.99446591324919,-29.591474341924307
976,109.56719617241642,-46.09555388600973,-33.11329952303793,-25.911706488978364,-46.0616410834293,-25.911706488978364,-27.99446591324919,-46.016251879929094,-28.719972584735306,-26.581174385284495,-45.95926509352566,-28.719972584735306,-29.591474341924307
977,110.19674989797977,-46.464632002197646,-27.09269960975831,-27.99446591324919,-46.43260293319278,-25.51662107614163,-26.581174385284495,-46.38683732323713,-27.09269960975831,-25.51662107614163,-46.32963955396657,-27.372986845760746,-26.581174385284495
978,110.82992092787521,-46.855226062818254,-27.372986845760746,-27.99446591324919,-46.82156345667014,-28.34208697584131,-29.133899436317556,-46.775923565319026,-28.34208697584131,-28.719972584735306,-46.71882805733884,-28.34208697584131,-26.581174385284495
979,111.46673004649351,-47.26511261159905,-26.82941022253482,-25.331787019201496,-47.2299885168242,-29.591474341924307,-28.719972584735306,-47.18587346477089,-31.35238693248112,-29.133899436317556,-47.12834568509322,-31.35238693248112,-29.133899436317556
980,112.10719815764878,-47.69190287014439,-27.672619079535178,-29.591474341924307,-47.65836826225395,-27.672619079535178,-26.82941022253482,-47.61325028157636,-24.82026179472768,-24.509919457327992,-47.556754116339434,-29.133899436317556,-27.09269960975831
981,112.75134628526497,-48.144243247282894,-30.682919036174987,-27.372986845760746,-48.111579619719535,-28.719972584735306,-28.719972584735306,-48.06664146300033,-28.719972584735306,-29.591474341924307,-48.010238820916555,-27.372986845760746,-27.99446591324919
982,113.39919557406552,-48.62240026691111,-34.36268688912093,-36.12359947967774,-48.58999724287811,-31.35238693248112,-29.133899436317556,-48.54578953236672,-25.911706488978364,-29.591474341924307,-48.48826229484455,-29.133899436317556,-27.672619079535178
983,114.05076729026783,-49.13459600228386,-36.12359947967774,-24.662319122895365,-49.09846815565453,-27.672619079535178,-29.591474341924307,-49.053704438359006,-29.133899436317556,-30.102999566398122,-48.998756498826346,-28.719972584735306,-30.102999566398122
984,114.70608282228125,-49.67665308607191,-28.719972584735306,-28.719972584735306,-49.64003544000975,-24.662319122895365,-29.133899436317556,-49.59856246518871,-24.082399653118497,-25.15449934959718,-49.540147752277534,-27.99446591324919,-26.346363426789267
985,115.36516368140906,-50.25349374881888,-33.11329952303793,-28.34208697584131,-50.22175501536799,-27.09269960975831,-26.346363426789267,-50.177867488546674,-27.672619079535178,-27.99446591324919,-50.12199842214888,-29.591474341924307,-27.372986845760746
986,116.02803150255477,-50.887677685819106,-30.102999566398122,-26.82941022253482,-50.85355359626503,-26.82941022253482,-29.591474341924307,-50.80857557620776,-27.99446591324919,-26.82941022253482,-50.75244020179908,-28.719972584735306,-30.102999566398122
987,116.69470804493217,-51.55361662606491,-28.34208697584131,-28.719972584735306,-51.52187182879901,-27.672619079535178,-26.82941022253482,-51.476139848232904,-29.133899436317556,-25.911706488978364,-51.42285705174743,-27.09269960975831,-27.672619079535178
988,117.36521519277963,-52.29795346412096,-28.719972584735306,-29.133899436317556,-52.257135116626344,-27.372986845760746,-28.34208697584131,-52.21421208277924,-29.591474341924307,-26.581174385284495,-52.15884566601466,-28.34208697584131,-27.672619079535178
989,118.03957495607854,-53.09910394591383,-29.133899436317556,-27.672619079535178,-53.06286126056979,-26.581174385284495,-27.672619079535178,-53.026553357484154,-27.09269960975831,-26.581174385284495,-52.96646608982823,-30.102999566398122,-32.14419939295737
990,118.7178094712757,-53.99182875854608,-27.09269960975831,-29.591474341924307,-53.959005785707205,-28.719972584735306,-29.133899436317556,-53.91637503325648,-30.102999566398122,-27.99446591324919,-53.86218861074024,-28.34208697584131,-29.591474341924307
991,119.39994100201005,-54.98657332174841,-26.82941022253482,-25.709672628095493,-54.96358933067459,-27.672619079535178,-29.133899436317556,-54.9162669491099,-29.591474341924307,-30.682919036174987,-54.86407343181875,-28.719972584735306,-30.102999566398122
992,120.0859919398434,-56.12367479722814,-27.99446591324919,-29.133899436317556,-56.099684416652586,-33.11329952303793,-29.133899436317556,-56.05282039425412,-27.09269960975831,-28.719972584735306,-56.00178597308105,-29.591474341924307,-29.133899436317556
993,120.77598480499557,-57.44069528561096,-27.372986845760746,-25.709672628095493,-57.41449945229614,-30.102999566398122,-28.719972584735306,-57.368821095681895,-27.99446591324919,-26.82941022253482,-57.31571827344737,-28.719972584735306,-30.102999566398122
994,121.46994224708357,-59.00664014099553,-28.34208697584131,-25.709672628095493,-58.9699722069132,-26.581174385284495,-28.719972584735306,-58.932144822308565,-29.133899436317556,-28.34208697584131,-58.872177292138524,-28.34208697584131,-27.09269960975831
995,122.16788704586511,-60.90913740006972,-32.14419939295737,-25.709672628095493,-60.879830494277854,-27.99446591324919,-29.133899436317556,-60.854599402772294,-26.581174385284495,-28.719972584735306,-60.78992496004906,-26.82941022253482,-26.123599479677743
996,122.8698421119863,-63.31797335869483,-27.372986845760746,-25.709672628095493,-63.343267094256,-29.591474341924307,-27.99446591324919,-63.320596417997905,-30.682919036174987,-28.719972584735306,-63.27194136193142,-32.14419939295737,-28.34208697584131
997,123.5758304877339,-66.77180982177038,-27.372986845760746,-25.709672628095493,-66.83878915707984,-27.99446591324919,-29.133899436317556,-66.78435675764628,-28.34208697584131,-29.591474341924307,-66.74384540656337,-27.99446591324919,-27.372986845760746
998,124.28587534779138,-72.2400955549762,-32.14419939295737,-25.709672628095493,-73.10485326111898,-30.102999566398122,-29.133899436317556,-72.80353608359226,-32.14419939295737,-28.719972584735306,-72.9968112487808,-33.11329952303793,-28.719972584735306
999,125.0,-78.1199251784866,-27.372986845760746,-25.709672628095493,-81.4086894606574,-30.102999566398122,-31.35238693248112,-82.39798665238769,-inf,-31.35238693248112,-83.86893255765634,-33.11329952303793,-31.35238693248112


==> measurements/mrc_vega.csv <==
t,p
-0.004177919999999972,2.098086
-0.004116480000000024,1.35422292
-0.0040550400000000765,1.1444088
-0.003993600000000128,1.792908
-0.003932160000000067,1.52588196
-0.003870720000000006,2.0408603999999997
-0.003809280000000058,1.9073423999999999
-0.0037478399999999966,2.2888164
-0.003686400000000049,2.0027207999999996
-0.003624960000000101,1.4495904000000002
-0.0035635200000000396,1.2207035999999998
-0.003502079999999978,1.811976
-0.0034406400000000304,1.5830988000000001
-0.0033792000000000826,2.4032579999999997
-0.003317760000000021,2.1171612
-0.0032563200000000733,2.136228
-0.003194880000000012,2.3460335999999997
-0.003133440000000064,1.2207036
-0.0030720000000000027,2.0980884
-0.003010560000000055,1.5640284000000002
-0.002949120000000107,1.9264212000000003
-0.0028876800000000456,2.002716
-0.002826239999999984,2.4414084000000003
-0.0027648000000000364,2.38419
-0.0027033600000000886,1.8692039999999999
-0.002641920000000027,1.9836444
-0.00258048000000008,2.5367688
-0.002519040000000132,2.2125276
-0.0024575999999999565,0.9346008000000001
-0.002396160000000009,1.8882732
-0.0023347200000000613,2.7465816000000003
-0.0022732800000001135,1.5831
-0.002211840000000052,1.37328552
-0.0021503999999999907,1.14440952
-0.002088960000000043,1.7356872
-0.0020275199999999815,1.6784675999999998
-0.0019660800000000337,1.964574
-0.0019046400000000858,2.3269643999999996
-0.001843200000000138,1.6212467999999998
-0.001781759999999963,2.0027147999999997
-0.0017203200000000152,1.564026
-0.0016588800000000674,1.4686583999999998
-0.001597440000000006,2.3460431999999996
-0.0015360000000000582,2.384184
-0.0014745600000001103,2.2125204
-0.001413120000000049,1.44957948
-0.0013516799999999875,1.8692027999999998
-0.00129024000000004,1.964574
-0.001228800000000092,2.2125192
-0.0011673600000000307,1.9645655999999998
-0.0011059200000000829,1.5640284000000002
-0.0010444800000000214,1.9836432
-0.0009830400000000736,1.9073448000000002
-0.0009216000000000122,1.5831044400000003
-0.0008601600000000644,2.1743724
-0.0007987200000001167,1.9454964
-0.0007372800000000552,1.8882708
-0.0006758399999999937,1.3160712
-0.000614400000000046,2.11715148
-0.0005529599999999846,2.2697423999999997
-0.0004915200000000368,1.4877349199999998
-0.00043008000000008907,2.6512116
-0.0003686400000000276,1.9455
-0.00030719999999996616,2.3078916
-0.0002457600000000184,1.9836431999999997
-0.00018432000000007066,2.5558463999999996
-0.0001228800000000092,2.2125239999999997
-6.144000000006144e-05,2.4032628
0.0,3.4332252
6.143999999994776e-05,4.9209612
0.0001228800000000092,4.9209575999999995
0.00018431999999995695,5.1307704
0.00024575999999990473,4.7874444
0.00030719999999996616,4.2724595999999995
0.0003686400000000276,5.073546
0.0004300799999999754,5.4740856
0.0004915199999999231,5.0544684
0.0005529599999999846,4.043574
0.0006143999999999323,2.6512176
0.0006758399999998801,2.4986315999999995
0.0007372800000000552,3.1852691999999996
0.000798720000000003,4.673007599999999
0.0008601599999999508,5.073546
0.0009215999999998985,4.9972584
0.00098303999999996,3.8719187999999995
0.0010444800000000214,2.0980788
0.0011059199999999692,2.6321423999999998
0.0011673600000000307,2.5558464
0.0012287999999999783,4.11986748
0.001290239999999926,6.9045972
0.0013516799999998739,12.569455200000002
0.001413120000000049,12.130742399999999
0.0014745599999999967,12.874549199999999
0.0015359999999999445,8.20159956
0.001597440000000006,10.98633
0.0016588799999999538,14.7246972
0.0017203199999999016,11.615750400000001
0.001781759999999963,8.31604248
0.0018432000000000244,10.7383704
0.0019046399999999722,13.4086728
0.00196607999999992,13.656638399999997
0.0020275199999999815,10.4332008
0.0020889599999999293,9.193425959999999
0.0021503999999999907,15.0108864
0.0022118399999999385,13.809167999999998
0.00227328,9.593965199999998
0.0023347199999999473,10.16616552
0.002396159999999895,13.103489999999999
0.0024575999999999565,13.942686000000002
0.002519040000000018,10.776519599999999
0.0025804799999999658,8.716584
0.0026419199999999136,14.095342800000001
0.002703359999999975,14.839212000000002
0.002764799999999923,9.0980508
0.002826239999999984,10.3187508
0.0028876800000000456,12.893678399999999
0.0029491199999999934,12.912807480000001
0.0030105599999999413,10.013583600000002
0.003071999999999889,10.337824799999998
0.0031334399999999505,15.029892000000002
0.003194880000000012,13.732925999999999
0.0032563199999999597,9.2506452
0.003317760000000021,11.348729519999997
0.003379199999999969,13.408617600000001
0.0034406399999999168,13.771076399999997
0.0035020799999998646,9.250641599999998
0.0035635200000000396,10.6620768
0.0036249599999999874,14.533996799999997
0.003686399999999935,13.599368400000001
0.0037478399999999966,9.841914
0.0038092799999999444,13.236968399999999
0.003870719999999892,12.779228400000001
0.003932159999999954,13.484926800000002
0.003993600000000015,8.544924
0.004055039999999963,11.386873199999998
0.00411647999999991,14.381363999999998
0.004177919999999972,12.054466920000001
0.004239360000000033,8.5449204
0.004300799999999981,12.98900088
0.004362239999999929,12.874602
0.004423679999999991,12.493102799999999
0.004485119999999938,8.6212164
0.004546559999999886,12.989042399999999
0.004608000000000061,14.839163999999998
0.004669440000000009,11.787418800000001
0.0047308799999999564,10.1852436
0.004792319999999904,12.664767480000002
0.004853759999999966,12.283346040000003
0.004915199999999913,11.367802919999999
0.004976639999999975,8.945465999999998
0.005038080000000036,13.370497199999997
0.005099519999999984,14.8963716
0.0051609599999999315,10.814662799999999
0.00522239999999988,9.7274736
0.005283839999999941,13.351429199999998
0.005345280000000003,13.9808808
0.00540671999999995,11.348725199999999
0.005468160000000012,8.25881556
0.005529599999999959,14.1143352
0.0055910399999999074,13.847351999999997
0.005652479999999855,10.2615336
0.00571392000000003,10.681151999999997
0.005775359999999978,13.046311199999998
0.005836799999999926,13.008090000000001
0.005898239999999987,10.7193036
0.005959679999999935,8.907317999999998
0.006021119999999996,15.106163999999998
0.006082559999999944,14.514878399999999
0.006144000000000005,10.395056399999998
0.006205439999999954,11.9018544
0.006266879999999901,13.5230808
0.006328319999999963,13.751998799999999
0.006389760000000024,9.1361988
0.006451199999999971,11.6157516
0.006512639999999919,14.114396399999999
0.00657407999999998,13.198909200000001
0.006635519999999929,9.250637999999999
0.006696959999999876,12.874569600000001
0.0067584000000000515,13.046308799999998
0.006819839999999999,12.741055200000002
0.006881279999999947,8.659369199999999
0.0069427199999998945,12.454984799999998
0.007004159999999956,14.5339716
0.007065599999999904,13.1798196
0.007127039999999966,8.6212176
0.007188480000000027,13.446790799999999
0.007249919999999975,12.722068799999999
0.007311359999999922,12.2070264
0.00737279999999987,9.1361976
0.007434239999999931,13.046215199999999
0.007495679999999993,13.885472519999999
0.007557119999999941,11.367800400000002
0.0076185600000000025,9.88007244
0.00767999999999995,13.847398799999999
0.007741439999999898,13.4277084
0.007802879999999959,10.948182
0.00786432000000002,8.716577999999998
0.00792575999999997,14.438612399999998
0.007987199999999917,15.010870800000001
0.008048639999999978,10.623927599999998
0.008110079999999926,10.6430052
0.008171519999999986,13.656577199999997
0.008232959999999935,12.9509544
0.008294399999999995,10.5857892
0.008355839999999944,9.422303999999999
0.008417279999999892,14.4386712
0.008478719999999954,14.324208
0.008540160000000014,10.070796
0.008601599999999963,11.0816904
0.00866303999999991,13.179817199999997
0.008724479999999972,13.217985599999999
0.00878591999999992,9.47952552
0.008847359999999867,10.2043152
0.008908800000000041,14.514956399999997
0.00897023999999999,13.7138784
0.009031679999999938,9.4985904
0.009093119999999885,12.1688832
0.009154559999999947,12.722068799999999
0.009216000000000009,13.56120648
0.009277439999999956,9.4604544
0.009338880000000018,10.795591199999999
0.009400319999999966,14.743777199999998
0.009461759999999913,13.046308799999998
0.00952319999999986,9.2697192
0.009584640000000037,12.970007999999998
0.009646079999999984,12.7028976
0.009707519999999931,13.179751200000002
0.009768959999999993,8.201604
0.00983039999999994,11.634824400000001
0.009891839999999888,14.839183199999999
0.00995327999999995,12.893676
0.010014720000000012,7.305148439999999
0.010076159999999959,9.059908799999999
0.010137599999999906,12.3786972
0.010199039999999968,14.228831999999999
0.010260479999999916,16.155238800000003
0.010321919999999978,16.4985144
0.01038336000000004,16.689329999999998
0.010444799999999987,16.2696516
0.010506239999999934,15.850008
0.010567679999999881,16.2125016
0.010629119999999943,15.945466920000003
0.010690560000000005,15.831038399999999
0.010751999999999953,16.097966399999997
0.010813440000000014,15.449558399999999
0.010874879999999962,15.2396976
0.01093631999999991,12.8173512
0.010997759999999971,13.084394399999997
0.011059200000000033,13.6948188
0.01112063999999998,14.266931999999997
0.011182079999999928,13.904516399999999
0.01124351999999999,13.7901624
0.011304959999999937,13.980823199999998
0.011366399999999999,14.152471199999999
0.011427839999999946,14.8582272
0.011489280000000008,14.133411599999997
0.011550719999999955,13.561268399999998
0.011612159999999903,13.904535599999997
0.011673599999999965,13.7901432
0.011735040000000026,13.523137199999997
0.011796479999999974,14.0380368
0.011857919999999921,13.9045836
0.011919359999999983,13.25612088
0.01198079999999993,13.675663199999999
0.01204223999999988,13.0463148
0.012103680000000054,14.038065599999998
0.012165120000000001,12.760183200000002
0.012226559999999949,11.806490400000001
0.012287999999999898,10.318754400000001
0.012349439999999958,8.773803599999999
0.01241088000000002,9.05991
0.012472319999999967,8.373262800000001
0.01253376000000003,9.536742
0.012595199999999977,9.8800668
0.012656639999999926,9.3841596
0.012718079999999873,9.3650772
0.012779520000000048,9.803773199999998
0.012840959999999995,10.776520799999998
0.012902399999999942,13.885500000000002
0.012963840000000004,15.315985199999998
0.013025279999999952,16.1361612
0.0130867199999999,15.392260440000001
0.01314815999999996,15.239700000000003
0.013209600000000023,13.8663816
0.01327103999999997,9.613033199999999
0.01333247999999992,6.828309600000001
0.01339391999999998,5.8555608
0.013455359999999928,9.4413792
0.013516799999999989,11.291504399999999
0.013578239999999938,14.743756799999998
0.013639679999999998,16.269674399999996
0.013701119999999947,16.269729599999998
0.013762559999999894,16.460434799999998
0.013823999999999956,16.7847264
0.013885440000000016,16.136116799999996
0.013946879999999965,16.174303199999997
0.014008319999999913,15.9072672
0.014069759999999975,16.441404000000002
0.014131199999999922,15.487649999999999
0.014192639999999984,15.468564
0.014254080000000044,15.2396628
0.014315519999999993,13.16073
0.01437695999999994,14.13344748
0.014438399999999888,14.171657999999999
0.01449983999999995,14.15254044
0.014561280000000012,13.980809999999998
0.014622719999999959,13.961811599999997
0.014684160000000019,14.6484516
0.014745599999999968,14.228806800000001
0.014807039999999915,14.171542800000001
0.014868479999999863,13.504072799999998
0.014929920000000037,13.9617432
0.014991359999999987,14.190631199999999
0.015052799999999934,14.438629199999998
0.015114239999999996,13.866411600000001
0.015175679999999943,13.999892399999998
0.01523711999999989,14.4958368
0.015298559999999952,13.103438399999998
0.015360000000000014,13.58034
0.015421439999999962,14.400480000000002
0.015482879999999909,13.50402
0.015544319999999971,12.416808
0.015605759999999918,11.730192
0.01566719999999998,9.4795272
0.01572863999999993,8.4495564
0.015790079999999988,9.460451999999998
0.01585151999999994,9.346010399999999
0.015912959999999886,9.6321084
0.01597440000000006,9.4032336
0.016035840000000006,9.7656204
0.016097279999999957,9.4985952
0.016158719999999904,10.967251199999998
0.016220159999999963,14.247923999999998
0.016281599999999914,14.95358604
0.016343039999999972,15.773756399999998
0.016404480000000034,15.7356252
0.01646591999999998,15.125269199999998
0.016527359999999932,13.237049999999998
0.01658879999999988,8.258819999999998
0.01665023999999994,4.5967044
0.01671168,7.934570399999999
0.01677311999999995,5.664822
0.01683456000000001,3.318786
0.01689599999999996,2.1362268
0.016957439999999907,1.8501263999999997
0.017018879999999854,1.9645643999999998
0.017080320000000027,1.9073544
0.017141759999999978,1.5831
0.017203199999999925,1.8882744000000002
0.017264639999999987,1.8882744
0.017326079999999935,1.41144348
0.017387519999999997,1.56402
0.017448959999999944,1.8882791999999997
0.017510400000000006,2.1552995999999998
0.017571839999999953,1.9645668
0.0176332799999999,1.8882708
0.017694719999999962,2.4032616000000004
0.017756160000000024,1.4877264
0.01781759999999997,1.9836444
0.01787903999999992,1.8310504799999998
0.01794047999999998,1.7547612
0.018001919999999928,1.6403256
0.018063359999999876,2.0027136
0.01812480000000005,1.7356883999999997
0.01818624,1.4305116
0.018247679999999947,1.8882720000000002
0.018309119999999894,1.9073483999999998
0.018370559999999956,1.9454904
0.018431999999999903,1.9836407999999999
0.018493439999999965,1.6403196
0.018554880000000027,1.4877312
0.018616319999999974,1.9454976
0.018677759999999922,2.1934548
0.01873919999999987,2.1553043999999995
0.01880063999999993,1.8882755999999998
0.018862079999999993,2.3269608
0.01892351999999994,1.7356835999999998
0.018984960000000002,2.231598
0.01904639999999995,1.6784628000000001
0.019107839999999897,2.8228704
0.01916927999999996,2.0980896
0.01923072000000002,1.5449519999999999
0.019292159999999968,1.678464
0.019353599999999915,1.335144
0.019415039999999977,1.65939912
0.019476479999999925,1.3732908
0.019537919999999986,2.136234
0.019599359999999934,1.6975392
0.019660799999999996,0.8201595600000001
0.019722239999999943,2.021784
0.01978367999999989,1.8501252
0.019845119999999952,1.6212448799999999
0.019906560000000014,1.2397764
0.01996799999999996,2.4795492
0.02002943999999991,2.2125288000000003
0.02009087999999997,1.9073508000000001
0.020152319999999918,2.2888164
0.020213759999999865,2.5939932
0.020275200000000042,1.83105492
0.02033663999999999,1.3732908
0.020398079999999937,2.3841875999999997
0.020459519999999884,1.9836372
0.020520959999999946,2.040858
0.020582400000000008,1.5640211999999998
0.020643839999999955,2.0027112000000002
0.020705280000000017,1.9073532
0.020766719999999964,1.4686583999999998
0.02082815999999991,1.1825568
0.02088959999999986,2.0408592
0.020951040000000035,1.8882804
0.021012479999999983,1.9454916

